Compositional Design, Implementation, and Verification of Swarms (Technical Report)

Swarm protocols are a recently introduced formalism for specifying, implementing, and verifying peer-to-peer systems called swarms. A swarm consists of distributed agents called machines that communicate by asynchronous event propagation. Following a local-first model, each machine can progress without requiring continuous connectivity to other machines. Existing models of swarms are not compositional, making the modular development of large and complex swarm applications as well as the reuse of code difficult. We address these issues by presenting novel theory and techniques for the compositional specification, verification, and implementation of swarms. These results enable the correct compositional reuse of pre-existing swarm protocols and machine implementations. We implement these contributions in a companion software artifact which enables the automatic integration of independently designed and verified swarm components.

==> figures_experiments/alg1_microseconds_execution_time.csv <==
number_of_edges,state_space_size,algorithm,unit,mean_confidence_interval_lower_bound,mean_confidence_interval_upper_bound,mean_confidence_level,mean_point_estimate,mean_standard_error,median_confidence_interval_lower_bound,median_confidence_interval_upper_bound,median_confidence_level,median_point_estimate,median_standard_error,median_abs_dev_confidence_interval_lower_bound,median_abs_dev_confidence_interval_upper_bound,median_abs_dev_confidence_level,median_abs_dev_point_estimate,median_abs_dev_standard_error,std_dev_confidence_interval_lower_bound,std_dev_confidence_interval_upper_bound,std_dev_confidence_level,std_dev_point_estimate,std_dev_standard_error
3,4,Algorithm 1,MUS,17.757605842729504,17.788136088317284,0.95,17.772180172292504,0.0077712531888075795,17.755845545454545,17.777880459671906,0.95,17.7693330184788,0.004873392368273975,0.022676781879104997,0.04439751302377161,0.95,0.033594543026985266,0.0054050427943079325,0.03513161090208732,0.07272336784780804,0.95,0.05554713262977648,0.009638467537632374
4,5,Algorithm 1,MUS,24.088499576030433,24.136031608385423,0.95,24.11099164726642,0.012119816252303952,24.08789469679094,24.119653101567827,0.95,24.100962181890477,0.008558467030101387,0.03762646635853713,0.08842963861410887,0.95,0.05796184016257227,0.012588496661004495,0.057778377547750316,0.11572120001099753,0.95,0.0868956945477363,0.015380893655104743
5,6,Algorithm 1,MUS,29.36514685874551,29.405211744595302,0.95,29.383002236565098,0.010252047377830935,29.35467817164179,29.387598541383987,0.95,29.36875946969697,0.008093445998157998,0.031188053475687767,0.06791484471360823,0.95,0.050201443638597784,0.009405754779346225,0.03989788051670557,0.10776259486477173,0.95,0.07329271697470702,0.020042827289375068
8,7,Algorithm 1,MUS,54.316073139556906,54.404808211260715,0.95,54.35770079282025,0.02268185889459375,54.28903703703703,54.36581134259259,0.95,54.33541805555555,0.021660122528721723,0.06876449683473483,0.15088484983073228,0.95,0.10653325927184494,0.0218140465150352,0.10035992703802,0.22338513114538422,0.95,0.16242579866868412,0.033151606584370455
10,10,Algorithm 1,MUS,106.56707179893792,106.75880828160584,0.95,106.65384275134628,0.04911969792407647,106.48645608108107,106.64730781853281,0.95,106.52857348429511,0.03857718010847203,0.10022366563212566,0.26041717968368044,0.95,0.16319435071089894,0.03990784247569444,0.18205816575851252,0.486792811101673,0.95,0.35032903981004604,0.07810132022316368
13,11,Algorithm 1,MUS,99.2664176739581,99.45836572168936,0.95,99.35293829629445,0.049052825144477716,99.2393215909091,99.34280212765957,0.95,99.28685834334937,0.030711772337545882,0.11148111893854562,0.2945465020716128,0.95,0.20772079005234687,0.04679259946517275,0.1901109743255605,0.513128744864667,0.95,0.35185582747137495,0.09340273795736759
15,14,Algorithm 1,MUS,263.83164512321275,264.3030632836066,0.95,264.05696916488904,0.12005670804422404,263.6669296296296,264.2809666666667,0.95,263.926466374269,0.1384776333777889,0.4419017316864708,0.9727897337984054,0.95,0.7047216996099224,0.13288592545164224,0.5958142314789963,1.1084096790026952,0.95,0.8584444316059944,0.13418236591604754
17,18,Algorithm 1,MUS,317.85685133166385,318.58385835757787,0.95,318.19890492737943,0.18513634312816918,317.676358974359,318.5463846153846,0.95,318.00216263736263,0.1985898521878732,0.8408119921788465,1.5321044182773278,0.95,1.2042760424659689,0.16543713610741906,0.8705363579986373,1.7512230060124399,0.95,1.320946311992946,0.2337896892911741
25,17,Algorithm 1,MUS,169.37928131327564,170.22360452055543,0.95,169.76478772159,0.2156676682966171,169.5481814236111,169.89295381944447,0.95,169.69082564484128,0.09249627430978002,0.3284782328572062,0.666420955150979,0.95,0.5118533738294617,0.08436122616956995,0.8073781572873342,2.188692757806058,0.95,1.5365816390579443,0.3669448211739771
26,21,Algorithm 1,MUS,311.4390750257512,312.25273183623534,0.95,311.80256733258506,0.20906823798105956,311.3415242165242,311.5655230769231,0.95,311.4663471740461,0.05939507719177677,0.2648230638299452,0.7720046378182737,0.95,0.49750033839289814,0.12672603012628866,0.6667489510333182,2.12671377549914,0.95,1.4911943416614633,0.3744606268786007
39,27,Algorithm 1,MUS,585.6671105759254,586.8657964331849,0.95,586.2190147409636,0.3079832667426052,585.5929214285715,586.308603126357,0.95,586.0936465517241,0.22201475427773854,0.7670790576050254,1.7892080809530648,0.95,1.3033960614332822,0.25127934912647604,1.1974981135033658,3.1006760518128424,0.95,2.2056165784816177,0.5034282420223392
42,32,Algorithm 1,MUS,508.0370408117281,508.8882399785599,0.95,508.4433555743495,0.21732920267754113,507.8902375,508.92383750000005,0.95,508.3288072058824,0.2328949870157356,0.9517183190410854,1.7973995353901009,0.95,1.3202110752912257,0.20807577233237656,1.0704404058474641,2.0849487124017485,0.95,1.5548572037333477,0.278350022392787
52,37,Algorithm 1,MUS,472.9802533938762,473.99089983241385,0.95,473.4660061245298,0.25725592245891193,472.83278571428576,473.90022293999425,0.95,473.3732313888889,0.2940906164449452,1.0124535771571448,2.245971931875402,0.95,1.5072826549625915,0.312467400872905,1.307511730391264,2.4018534353512684,0.95,1.8335187842533187,0.2944764494991994
57,29,Algorithm 1,MUS,461.28191822972616,462.2504552649584,0.95,461.72840036493807,0.2472501568096549,461.2886485788114,461.7446823148148,0.95,461.5788166666666,0.10015620199578336,0.5286244886852405,1.3041560254577198,0.95,0.8485874106531248,0.19314846242729458,0.9790471150262726,2.4637433603858216,0.95,1.7622639363534627,0.3917475909784714
63,40,Algorithm 1,MUS,424.20895892115465,426.0165785430347,0.95,424.91302420663476,0.4838953059172282,423.86719166666666,424.4898444444445,0.95,424.1789071146245,0.158049045128403,0.503772808980035,1.1950722012191044,0.95,0.7949843605285363,0.18278802465867966,0.8755861087738986,5.646750436053693,0.95,3.4565702208715527,1.5575492596132043
78,46,Algorithm 1,MUS,527.2115035331976,528.6967209426564,0.95,527.9128855548947,0.3785541230894289,526.72759375,527.6798581081082,0.95,527.1612878771552,0.2348894380014145,0.7899639442139362,2.0403954730258094,0.95,1.308119740592046,0.32337266116857777,1.8377088871723637,3.3934290090171615,0.95,2.708046181885532,0.3969692329523707
84,48,Algorithm 1,MUS,341.85158843510413,342.5916415162682,0.95,342.1708172507362,0.1906171673043451,341.7605760869565,342.0921254984051,0.95,341.9072743055556,0.08718324451061492,0.3214501575198484,0.7829943319225935,0.95,0.47372270847964887,0.12210195293552718,0.5778727270822719,2.0839347766991922,0.95,1.3647005169347404,0.43830522342727873
123,77,Algorithm 1,MUS,966.5661531956493,968.072649336866,0.95,967.2506356642024,0.38615220772206615,966.3140043010753,967.3911684210526,0.95,966.8654575163398,0.27093130824215306,1.0347270874762986,2.4436910170769934,0.95,1.4318626121983733,0.3516182730106298,1.5800509385529764,3.9534794577408934,0.95,2.758622385580975,0.6784038309680431
127,66,Algorithm 1,MUS,614.9039734365838,615.8294803394788,0.95,615.3233627537828,0.23694224931576943,614.7297685714286,615.2757800303145,0.95,614.9673648705096,0.15040672971442084,0.5961150715555013,1.4403580016865354,0.95,1.0837314129027504,0.22207228129475023,0.9104920185663589,2.4058084126579957,0.95,1.685084111889429,0.40721232568300475
130,62,Algorithm 1,MUS,482.53987376166003,483.39531491196595,0.95,482.92095379953406,0.22027036268683395,482.32460526695525,482.7817624521073,0.95,482.52393101615644,0.11167750302293518,0.33976709117719917,0.8882285263021859,0.95,0.6160383258732094,0.1418775136230084,0.7139661623237528,2.3024589874684946,0.95,1.5774012139537934,0.4263903977004371
138,82,Algorithm 1,MUS,837.2878984772175,841.9355764745654,0.95,839.1493393058738,1.2227023945911455,836.736618292683,837.7644739130435,0.95,837.2757732804232,0.2785454099435639,0.9317883725169631,1.826883788945604,0.95,1.5569951477489474,0.2374085543881011,1.6837869232540175,13.984380163793299,0.95,8.706688886722466,3.585536997287677
167,87,Algorithm 1,MUS,737.1791797087361,738.0820204859803,0.95,737.634918069264,0.23123206583506534,737.3501416975881,738.1822878787879,0.95,737.6861397569445,0.2679254813704466,0.8471648956162295,1.8895337701000374,0.95,1.2338344905961007,0.28008646837125195,1.2722240986443611,1.9559462068597502,0.95,1.6497641083741936,0.17440274596759084
176,88,Algorithm 1,MUS,609.7965991738665,611.9546080845232,0.95,610.7194957619449,0.5584789727288494,609.4082279635257,610.3218698412697,0.95,609.9482616089914,0.24818734069183127,0.7908217201216279,1.519991468695858,0.95,1.119466723790681,0.18170779171843685,1.0359133550460966,6.103756351846067,0.95,3.9899234035968063,1.3035415591229156
188,94,Algorithm 1,MUS,731.7307175589839,732.7309309095721,0.95,732.2063781924187,0.2555580253629564,731.7424826388889,732.540582161566,0.95,732.1894103535353,0.2072467184402822,0.8353332846283389,1.712987900872289,0.95,1.2666842064759567,0.22396936181254445,1.2064737844769324,2.460718963363487,0.95,1.822526115727013,0.3394327467282108
189,92,Algorithm 1,MUS,433.24024325028864,433.87326110921293,0.95,433.52582385087794,0.16163363588373603,433.07494285714284,433.66335185185187,0.95,433.3600955357143,0.1365786031294277,0.4264444935829374,0.8456127063845844,0.95,0.5732768435722999,0.10587901222993011,0.5961310473911068,1.6784281497905256,0.95,1.156398838846119,0.29520453854361967
206,119,Algorithm 1,MUS,2609.5827789009663,2612.892691622516,0.95,2611.0664769577397,0.8492787687816131,2609.4865306122447,2611.333230769231,0.95,2610.4424709011264,0.5113696551037438,1.7594869233782582,3.852294939324626,0.95,2.8092057201267897,0.5288168376547301,2.964471220328978,8.922627160774553,0.95,6.07698483600639,1.6354068328812414
215,105,Algorithm 1,MUS,565.232985757353,566.051600004292,0.95,565.5921637308369,0.21038959661570353,565.0671337763011,565.5055457142857,0.95,565.3226755102041,0.11896222690545477,0.42597526311376727,0.9386714425217898,0.95,0.6905210035173088,0.1290535552996091,0.6515734194035915,2.2386259893189493,0.95,1.4999244303612846,0.433538828424742
217,108,Algorithm 1,MUS,858.8906817829978,860.69728841841,0.95,859.715283702862,0.4643838246460147,858.1477383597884,859.8053483870967,0.95,858.9540706730769,0.4221201281482829,1.1731508765842642,2.639608638137573,0.95,1.795336599356364,0.35540748234522357,1.7325782168549801,4.605214502503867,0.95,3.321754755543492,0.7500085037072723
231,118,Algorithm 1,MUS,762.3476329816781,763.750243790631,0.95,762.9571382706622,0.3620721079842965,762.1087486413045,762.6231666666666,0.95,762.368901851852,0.12278597104338922,0.5117595346644234,1.3310118978778314,0.95,0.8078676166154279,0.21177254784432,0.9583798345197977,3.8008923129975525,0.95,2.5720600793745985,0.7501550285325592
278,132,Algorithm 1,MUS,533.840847706653,534.5871575222582,0.95,534.1658335992674,0.19218022767371204,533.6029553571428,534.0098988742236,0.95,533.7896536225402,0.0900690594942261,0.3414122654072088,0.8607136251877685,0.95,0.5571179459520812,0.14079503498792392,0.6095999232860264,2.060632267552998,0.95,1.3735535221871409,0.4092264721305119
304,150,Algorithm 1,MUS,1121.9099143687752,1123.4174861008207,0.95,1122.5666285938023,0.3893828482885112,1121.8220166666665,1122.567228448276,0.95,1122.105681547619,0.2248713982792573,0.6653083143248741,1.402806022210942,0.95,0.9053117004715037,0.1849399507990237,1.169972283930571,4.275028164697041,0.95,2.7856573633041286,0.9097133228001207
321,147,Algorithm 1,MUS,1121.726758366014,1123.219783455222,0.95,1122.4010188223137,0.3820207378384844,1121.643198275862,1122.3932738095239,0.95,1122.076517628205,0.2024443681392511,0.7737139420552692,2.276145136256959,0.95,1.2691319648453614,0.41046738560457136,1.499204351974991,3.977662509838293,0.95,2.723655580844938,0.7213682911500653
329,163,Algorithm 1,MUS,1074.0715872348462,1075.5185482604618,0.95,1074.7440226789913,0.3700338548403874,1073.8054107142857,1074.6670491071427,0.95,1074.138211111111,0.24083978845796294,0.873053415990824,1.8831022673258138,0.95,1.351071424300373,0.2613370777512817,1.5656969826372673,3.490681530095644,0.95,2.636932237813029,0.4924422746438036
339,158,Algorithm 1,MUS,664.5203981843656,665.6788041911719,0.95,665.0367420440598,0.2965641074599778,664.1960799319728,665.0306966666667,0.95,664.605419793621,0.21843086494101316,0.7795958501370036,1.5443111384163666,0.95,1.2984522147883995,0.1957496936480258,0.9614469824965779,3.0123584326391626,0.95,2.1167732386908202,0.5347860528783462
377,183,Algorithm 1,MUS,943.1346539711708,944.2465199932815,0.95,943.6490807489431,0.28344790690449395,942.7784775994865,943.5432424242424,0.95,943.2480951530612,0.2172409579831746,0.693241003260689,1.385150802098477,0.95,1.1056354271343882,0.18215669804712814,1.137401882077244,2.652879867615942,0.95,2.020540636226954,0.37881044711754314
415,179,Algorithm 1,MUS,969.448509052202,971.3012796262694,0.95,970.2418326067827,0.47827678458508854,969.3842736842105,970.013671780303,0.95,969.6268956259427,0.16983544276361595,0.6445052162498864,1.61923579498944,0.95,1.126263092860116,0.24918796197378554,1.225756899382523,5.233778503860756,0.95,3.407770730724785,1.112600818274926
421,227,Algorithm 1,MUS,1424.7145356361686,1426.6265546629938,0.95,1425.6003223531409,0.48997821055362656,1424.4355897435898,1426.007720081136,0.95,1425.0131349206347,0.43744075688015827,1.3880706117393193,2.8904948795928083,0.95,1.9977925428119965,0.3679701613426872,2.049778585001206,4.705071129918229,0.95,3.503157134050843,0.6856287911493023
437,230,Algorithm 1,MUS,1065.9487698806063,1067.6591262427305,0.95,1066.7084806075688,0.4378330428069614,1065.7090245949073,1066.560375,0.95,1066.0196623188406,0.21840858235545754,0.8575590639419801,1.8273234752509062,0.95,1.345125685202522,0.2502610267479306,1.3437619019562677,4.528200431892002,0.95,3.1312035027040523,0.823297130923752
440,197,Algorithm 1,MUS,495.375820849613,496.1478614931105,0.95,495.71679890355495,0.1987268577351685,495.03232291666666,495.72553072715573,0.95,495.4563860483871,0.16274177843921245,0.44872487724398,1.0355697326863524,0.95,0.7265585919922902,0.13487856210014032,0.6669602777284349,2.0780573205112516,0.95,1.417309953843481,0.3856543679341701
446,198,Algorithm 1,MUS,870.1840511689597,871.6279822290331,0.95,870.799412498673,0.3730454322008677,869.828,870.6575282392026,0.95,870.3209354166667,0.2025854719435616,0.7405636659065498,1.4529929409735654,0.95,1.1047985223790957,0.196330190782479,0.990069231818831,4.097064447493185,0.95,2.66255979717841,0.899463436919513
456,191,Algorithm 1,MUS,820.3551737692735,821.6543825405303,0.95,820.9380641842772,0.3338175004647796,820.1582930232557,820.6941825882352,0.95,820.3318777777779,0.16539608320009572,0.588154796970027,1.5046442884387479,0.95,1.0181136980914929,0.23328339102886095,1.0627543042212204,3.412139712888211,0.95,2.384946983228224,0.6127127455627295
458,203,Algorithm 1,MUS,608.8868159959289,610.1561106413694,0.95,609.4406448494778,0.3268567533591815,608.7412708065208,609.442896656535,0.95,609.0435509585652,0.16823011325463957,0.640553702530317,1.3563550047570023,0.95,0.9444933389462014,0.1808491973197459,0.9109946432307395,3.5470913968091247,0.95,2.339965091245887,0.7175928548228165
497,223,Algorithm 1,MUS,1222.3217189299166,1223.7711318931572,0.95,1222.9539773787055,0.37470946426279256,1221.74675,1223.005925,0.95,1222.4672404846335,0.3228131383403728,0.9943889060301392,2.179499287643808,0.95,1.509339647650531,0.313198671231346,1.2561843019408356,4.039491941978916,0.95,2.6758829754168163,0.8275040304224569
501,196,Algorithm 1,MUS,815.9539776557785,817.3754127288269,0.95,816.5672009941578,0.36730776319125796,815.7511999999999,816.4627923167849,0.95,816.0279622522522,0.20703861830238604,0.694360871672582,1.4147806516804355,0.95,1.019582171495914,0.1770653577328003,1.0517079557244944,3.983739615712268,0.95,2.6119425151305533,0.8422819682166641
516,222,Algorithm 1,MUS,641.1525512770064,642.047365009774,0.95,641.549324859462,0.23089469821858183,640.9215904761904,641.3271127308067,0.95,641.118815079365,0.1080940552974844,0.4003621404581562,0.9180120076582269,0.95,0.6484927073274537,0.1366029438904846,0.65808132043184,2.3876473398795084,0.95,1.6445582898170468,0.4489103254907275
518,216,Algorithm 1,MUS,353.90607022887275,354.51668932735356,0.95,354.1758542525749,0.15737289611665833,353.80502173913044,354.0125021505376,0.95,353.95563879243826,0.05710600679204831,0.24769195402002533,0.6533179742346457,0.95,0.48716175968451103,0.10523138709214482,0.469618947925918,1.6371104003203145,0.95,1.127056658582803,0.3098070341105219
520,202,Algorithm 1,MUS,506.6877816534003,507.46683593324383,0.95,507.0329812150077,0.20031235888349005,506.53992796148253,507.1449318181818,0.95,506.6228491200828,0.147569907857576,0.5778066189988383,1.099322774660987,0.95,0.7804341548356405,0.13197693799626012,0.7160080365672814,2.1040706404141067,0.95,1.4279871048348118,0.3946789157530567
551,238,Algorithm 1,MUS,736.0028442933639,736.9771768394814,0.95,736.4345279798811,0.2492669808499348,735.95988,736.5306666666667,0.95,736.2233669507576,0.14373052511804538,0.5401809111334197,1.2986857162294392,0.95,0.9153598963676873,0.20065234551909858,0.8825837707340615,2.640739008892403,0.95,1.7784712126180657,0.5077502539207082
566,248,Algorithm 1,MUS,955.7682276454873,956.9643882882921,0.95,956.306515812189,0.30762697273933265,955.6133882536383,956.4538357142857,0.95,955.8942868965518,0.22364092388629925,0.6649828308898962,1.431496309592643,0.95,0.9489153274091944,0.19041135027843967,0.9972128547392866,3.1187346217479535,0.95,2.184424697389719,0.5609490072589298
579,241,Algorithm 1,MUS,839.6367418792341,840.6720744671698,0.95,840.1085741708766,0.26506616261682026,839.4528194444445,839.958925925926,0.95,839.6531642424243,0.13282035845591963,0.480467144974275,1.3508917778124145,0.95,0.8842384954517634,0.22325888988208256,1.0601604474022166,2.6945272991389637,0.95,1.8940130515621614,0.4460272942659785
584,245,Algorithm 1,MUS,1298.7435470132846,1300.2077477576404,0.95,1299.4300872809372,0.37348073140463045,1298.3188149999999,1300.1660576923077,0.95,1299.3110245535713,0.40665843656542067,1.2584465004750065,2.415596866673498,0.95,1.839473517721845,0.2648642436352909,1.6012186080175763,3.6754305966430834,0.95,2.6749417850429253,0.5515347338127913
614,271,Algorithm 1,MUS,622.4073967121134,623.2497886043379,0.95,622.7886221885863,0.2160721291303813,622.2923642857144,622.9048116883116,0.95,622.4869669642857,0.1610005651067432,0.6242940658395968,1.2354718708559378,0.95,0.9014105550194573,0.1513180606936582,0.8193459022655077,2.2038654638283703,0.95,1.5380817274931058,0.3749101128154138
622,340,Algorithm 1,MUS,2585.3480439937125,2587.947898345404,0.95,2586.583205606369,0.6639804648829397,2584.39646,2587.6115,0.95,2586.0779375,0.8112682708951794,2.7407731497869787,5.517747120821128,0.95,4.031763835921814,0.7395775914449151,3.308094822580169,6.245623246128877,0.95,4.725016640444302,0.795398113080337
624,228,Algorithm 1,MUS,1010.7860601558715,1012.2108643577299,0.95,1011.4335914652628,0.3650298152223967,1010.6486930743245,1011.7992177419355,0.95,1010.7729961043361,0.3641162808368306,1.2965628797087048,2.327793528067291,0.95,1.6011050132413802,0.2773542716099243,1.4286851255160073,3.7661638875443613,0.95,2.611470855494621,0.6595641198757468
632,273,Algorithm 1,MUS,501.1608527389069,501.9828698084788,0.95,501.5107205763564,0.21249386798177522,501.00921669823236,501.4410078125,0.95,501.2674592633928,0.11362554385999475,0.41348659472967203,0.9350440232357495,0.95,0.7222963972093904,0.15312785157149109,0.6353774408624512,2.318780620258533,0.95,1.5087345832180297,0.504677377310331
638,272,Algorithm 1,MUS,800.24393906822,801.3848288715544,0.95,800.7590132929114,0.2920740554434326,800.0833717592593,800.8836334875116,0.95,800.5637482105263,0.20848388163592918,0.8110318802644747,1.6092473699301275,0.95,1.2915255414826037,0.20747489049913173,1.1180389593190256,2.9959519577997638,0.95,2.091342975494565,0.5126071152294208
648,358,Algorithm 1,MUS,1893.3918038199781,1895.4318698462369,0.95,1894.3054348454448,0.5221956738791127,1893.4467400284898,1894.6158666666668,0.95,1894.0199572649572,0.258281176098135,1.0089124500370978,2.5284140474195986,0.95,1.470083901308117,0.39167542967357954,1.9043320102114656,5.553431258593667,0.95,3.7208046999137814,1.0644613794501785
652,267,Algorithm 1,MUS,549.4453857336118,550.5381611516923,0.95,549.917854473482,0.28225757501319504,549.4146197916666,549.8247881944445,0.95,549.5665534804755,0.09797111793596266,0.45360736790840833,1.2204011641846888,0.95,0.7915092735967494,0.18134127805350023,0.7371365569244953,3.063700164707612,0.95,2.0166736748874965,0.634498341380424
656,244,Algorithm 1,MUS,607.0407519733908,607.9725588034299,0.95,607.4283186521992,0.24161473684069423,606.8206023166024,607.3396380952381,0.95,607.0153504464287,0.1522541234757078,0.4264834050438131,0.9241952062502516,0.95,0.5758350740871897,0.1306717895531201,0.6395985164657441,2.707711183863637,0.95,1.725154588140554,0.6355765382876661
657,249,Algorithm 1,MUS,948.0546294850177,948.8320631230158,0.95,948.4227770574994,0.19823613410952776,948.011654887218,948.6365377777778,0.95,948.3183587606839,0.1627200216433814,0.7450251750084612,1.6884660976185337,0.95,1.2150794085395091,0.23499850409025647,0.9657827515224771,1.875605554148581,0.95,1.416194685385039,0.24350366558501052
711,274,Algorithm 1,MUS,802.7329681325309,804.0787611050959,0.95,803.3241025664249,0.3475891801115108,802.5091571428571,803.130944,0.95,802.7702898271277,0.15162340707168373,0.6287151187290583,1.356470786188069,0.95,0.9014984533027195,0.19264787322954371,0.9383212254248758,3.670473394832426,0.95,2.4967303688941707,0.7210761128946312
761,288,Algorithm 1,MUS,619.2501785116937,620.0096329872973,0.95,619.5877299152445,0.19534182776712003,619.0188095238095,619.8829285714285,0.95,619.2991332514805,0.18530647872802955,0.6584384294869121,1.2855528032183914,0.95,1.028194222771911,0.15710248453703513,0.7779030406426103,2.0363018552917054,0.95,1.386648585510811,0.3815174685284974
790,344,Algorithm 1,MUS,1136.459740057798,1138.209383750001,0.95,1137.2269555532669,0.45012841485241517,1136.569805,1137.5815207942464,0.95,1137.1145297743053,0.2743820180300751,0.9744992037219812,2.3654724247385808,0.95,1.6128609899488804,0.36360018942795375,1.5648044180151224,4.8808022924221515,0.95,3.215100355332015,0.9992228669225994
807,285,Algorithm 1,MUS,717.5267209664323,718.6189946227141,0.95,718.0027411823133,0.2827261889132355,717.453373015873,717.9686911911912,0.95,717.7835687500001,0.15853367068210894,0.5158393320921798,1.2427341246037427,0.95,0.7229248550181954,0.19329463129475696,0.8765861853279677,3.064274200406024,0.95,2.0146608831577693,0.637067569847506
885,392,Algorithm 1,MUS,1577.276723758954,1579.4295924134283,0.95,1578.2107256056254,0.5558327589415861,1577.128111111111,1578.1102248062016,0.95,1577.6261847222222,0.21570230716213445,0.8530277077670497,2.8163248610771645,0.95,1.895123743836921,0.5815327034220231,1.8155909546252895,6.10968598543308,0.95,3.9828891920281664,1.3086583206964317
909,350,Algorithm 1,MUS,1045.0522906508693,1047.1567106433222,0.95,1045.9803021576386,0.5414949968231675,1045.0250314171124,1046.1927265625,0.95,1045.5417534722224,0.30292551421545616,1.050634420806736,2.3091646563374333,0.95,1.5352370462668428,0.3175513142918019,1.597411930708781,5.801130105022383,0.95,3.8804864458665542,1.134943364805538
914,368,Algorithm 1,MUS,1382.5264770256188,1384.175288261905,0.95,1383.2637835657522,0.4224009502206616,1382.416019607843,1383.192237654321,0.95,1382.8308520408164,0.19554170900537618,0.7855341232429317,2.2938632174629445,0.95,1.5822803779698957,0.3931735490761049,1.5840834492441958,4.391877995165604,0.95,3.010043899772597,0.7933462107743453
925,444,Algorithm 1,MUS,1910.2672234314552,1912.7252871427195,0.95,1911.4066650788934,0.6266321937816921,1909.4333684210526,1911.5779791666666,0.95,1910.594246969697,0.5395410140981687,1.855082148539491,4.130879799935199,0.95,2.9794984423208017,0.619375443499731,2.65087009757319,6.03640567679682,0.95,4.47795320739713,0.878744889331275
942,351,Algorithm 1,MUS,887.6174034986653,889.0156434397778,0.95,888.2512476574112,0.358477239118488,887.509928,888.346,0.95,887.9609078947368,0.2049559810510085,0.6585664369747829,1.5048598112620062,0.95,1.0149072226484575,0.21909690982935487,1.241361461063249,3.5687265258811496,0.95,2.5595113572776698,0.5925281377202105
945,483,Algorithm 1,MUS,1221.0225812527801,1222.2999829930782,0.95,1221.5999573774834,0.3265957991553368,1220.9225942810458,1222.0528203125,0.95,1221.4171432291664,0.2881163387934775,0.9956384008021159,2.13647598207013,0.95,1.4667226109797125,0.27844437478808404,1.318011874622336,3.4079986998752543,0.95,2.3333235606518814,0.6143342001890966
955,380,Algorithm 1,MUS,736.7898007800688,739.8716260261248,0.95,738.0042157025599,0.818194908507459,736.5845669667214,737.3041587301587,0.95,736.9933514492753,0.16673241796285046,0.5342122078975055,1.0728233966425291,0.95,0.803997492392787,0.12911314664121432,0.780896758699411,9.450242436000966,0.95,5.841869614953078,2.5128741581787497
959,493,Algorithm 1,MUS,1305.4445819757925,1309.2912009537645,0.95,1306.8767840795024,1.081481879295097,1305.2240131740195,1306.4314140625,0.95,1305.6674857954547,0.30133519314032436,0.9731824478711101,2.2532369074970138,0.95,1.4928373173279916,0.3303103425656263,1.4988816377265715,12.929303744241652,0.95,7.709610267076299,3.964785574989319
981,477,Algorithm 1,MUS,1247.1421186159623,1248.7152036277928,0.95,1247.8659745076504,0.4023834736285794,1247.2081176470588,1247.9014678977271,0.95,1247.6085182258064,0.19832534442626518,0.7350540002539094,2.161106495230495,0.95,1.2689440120870896,0.3548842902096254,1.6011310941236132,3.9889685515447764,0.95,2.8725725495349943,0.6234111408110123
997,366,Algorithm 1,MUS,857.3127408037201,858.4954525653109,0.95,857.856784904168,0.3021758878404023,857.2804790697674,858.0942702702703,0.95,857.6640954887217,0.17464934250410025,0.7306682825018479,1.7675135784752676,0.95,0.9889238344431199,0.26549047947966886,1.27101828259049,3.049774780637323,0.95,2.1621093281718182,0.48575932412833006
1048,571,Algorithm 1,MUS,5874.049657227558,5882.91333572913,0.95,5878.294987021736,2.262113311555281,5872.29081372549,5881.295365530303,0.95,5875.685435467981,2.3617696221669444,8.718243017947692,19.351357091473982,0.95,13.811160054802894,2.7389724222939194,11.695673170835732,20.98090662275219,0.95,16.246028442049905,2.476587652030995
1062,455,Algorithm 1,MUS,973.5259534776003,974.6152880399042,0.95,974.0216735324534,0.2781790730404465,973.4149636363636,974.2681345454545,0.95,974.0337163888889,0.20568036871552972,0.7291841038236752,1.4853485212458692,0.95,1.0292370169447538,0.19179616589206694,1.0998621414200025,2.9101352936929867,0.95,1.9859865593815986,0.526543170955817
1091,404,Algorithm 1,MUS,975.5247710202561,976.6649914925771,0.95,976.0431329400571,0.29211005488623876,975.5268146341463,976.24274,0.95,975.7141493745886,0.15233906974211497,0.6467278547911066,1.715182612167103,0.95,1.108556189612926,0.25843499092007827,1.0410186421588814,2.99474327130105,0.95,2.084663933202676,0.524013388952362
1099,508,Algorithm 1,MUS,4897.073077061154,4903.204278490983,0.95,4900.178838193018,1.5615218499777013,4896.221184239131,4904.56176,0.95,4901.140389694043,2.234162549787885,7.653422815243918,14.572835985725012,0.95,11.306982968226194,1.7254890590371101,8.836639731911584,13.045909173940572,0.95,11.140360113765842,1.0783154345530719
1141,588,Algorithm 1,MUS,2957.9540526911846,2960.7232734505387,0.95,2959.2270972035913,0.706427777546648,2957.109953125,2959.7832306397304,0.95,2958.4694932065213,0.6805499331667639,2.3925482346825295,5.030312894371254,0.95,3.417230873744702,0.6394156831256136,3.0348020231353883,7.146041863038061,0.95,5.040196682693729,1.180518743650965
1162,409,Algorithm 1,MUS,922.493869517062,923.7607050109119,0.95,923.0552520967756,0.3246365278841164,922.3471357142856,922.8917574468085,0.95,922.6934408008659,0.12362688856274653,0.5495152333522783,1.435924132325436,0.95,0.9824893505573169,0.22629503897541986,1.0545489474941896,3.406173419427996,0.95,2.315674117242231,0.6407075323748598
1169,406,Algorithm 1,MUS,1504.3437072221914,1506.3277063401192,0.95,1505.2422034902295,0.5079360914609773,1504.132449612403,1505.13452991453,0.95,1504.8923300264553,0.2371167623323774,1.2078106736423495,2.992508786802706,0.95,1.9082174333737965,0.4324988038726929,1.892778091689792,5.1933680409806335,0.95,3.631646831959288,0.886106204199355
1193,430,Algorithm 1,MUS,630.6441381113849,631.6744973647146,0.95,631.1033651721592,0.2651547483951319,630.4895864661654,631.1370833333334,0.95,630.6901517138256,0.1601173977602546,0.5578783660956601,1.1249388535418403,0.95,0.8141707646278807,0.12891482631743906,0.8295821791559812,2.714538433710398,0.95,1.894831885684212,0.49387425825026127
1197,461,Algorithm 1,MUS,863.5781141683088,864.8721027291117,0.95,864.1374202975679,0.33548912505754513,863.4062308877476,863.8836083333334,0.95,863.7054304347827,0.13635458843360412,0.5040376598015428,1.1755838122725049,0.95,0.8281591652972555,0.1841780569366146,0.7754994132297262,3.5627382024710093,0.95,2.39496018640591,0.7425612722566122
1214,443,Algorithm 1,MUS,1594.7126348271672,1596.7049938254722,0.95,1595.570192642331,0.5147446091536503,1594.1504927536232,1595.394607638889,0.95,1595.1041924603173,0.3863160922767533,1.2983245636170633,2.7338722805588764,0.95,1.9609079051868368,0.3691966263738382,1.7010020327059934,5.598874356840413,0.95,3.6756998913313277,1.1888975497353376
1231,447,Algorithm 1,MUS,1364.9626605887288,1366.844736843857,0.95,1365.7888560856525,0.48314478445423287,1365.2370869565218,1366.1416458333333,0.95,1365.6117246031747,0.2293839245503223,0.891065132055503,2.724678041600831,0.95,1.5616540196576396,0.4764998764733207,1.7006893142784825,5.277143600337544,0.95,3.4569721794977903,1.0920028271564775
1242,609,Algorithm 1,MUS,2818.5437095703896,2822.238303055691,0.95,2820.238894988847,0.9419669881719058,2818.297364583333,2821.1028272263457,0.95,2819.4325028011203,0.7095918899878422,3.1430791354673913,6.587994758039828,0.95,4.801065400180641,0.8921907541456993,3.9680266952110124,9.70611592249154,0.95,6.737757408907122,1.6802363362184163
1249,456,Algorithm 1,MUS,898.0166645582834,899.5216317437987,0.95,898.6267149418477,0.3935959922697184,897.7904707641196,898.99093,0.95,898.52174,0.33537512360822486,0.8153101737049375,1.5955808258266022,0.95,1.2210376467666717,0.20054189608928874,0.9898580470070495,4.526578102426905,0.95,2.8022347588736594,1.158518169996215
1252,423,Algorithm 1,MUS,882.439466893762,883.758880101266,0.95,883.0597363531249,0.3358115065331314,882.4323054987212,883.4489251923077,0.95,882.682411111111,0.28146653238069475,0.9470176122809807,2.3524006336102103,0.95,1.5696570460725052,0.3537495477204718,1.4657032950192046,3.2375920534632345,0.95,2.3975918174400195,0.46316224604934153
1274,643,Algorithm 1,MUS,3282.745471799044,3286.3847099938785,0.95,3284.413710479159,0.9328670090694904,3282.3195089285714,3284.9388166666668,0.95,3283.3779584040744,0.7071746275234427,2.357020827657388,5.148127924671275,0.95,3.587769065150595,0.7020545029468241,3.6023863215610885,9.505599977769167,0.95,6.655574224569425,1.5824733409258098
1288,501,Algorithm 1,MUS,621.2283570740568,622.3206239482294,0.95,621.6968659247709,0.28091416219835547,621.2369,621.8511632653061,0.95,621.3882569745069,0.1531979622953748,0.5429651861007948,1.3478616410706619,0.95,0.9463353505461211,0.2055254579584179,0.8959305357652347,3.109340056545936,0.95,2.0061346150393304,0.6809547889687838
1296,689,Algorithm 1,MUS,4548.622802796248,4554.444742341973,0.95,4551.338395910064,1.4926781714629278,4546.9655625,4550.883795454545,0.95,4548.365908548083,1.0449085761989838,3.180931768650902,9.799632545655996,0.95,5.680802925565728,1.8017046631558973,6.520228085053127,14.324367200764513,0.95,10.644846114199835,2.035076295077879
1301,681,Algorithm 1,MUS,4628.359069322651,4634.346200655765,0.95,4631.355601302851,1.5279914378685207,4629.276942158617,4635.207,0.95,4632.4280199430195,1.3714094854845738,5.386917555177482,12.424368103343179,0.95,8.450509958923659,1.7448536253775122,8.508302777434901,12.896447924750206,0.95,10.892016214598225,1.1230797222392184
1305,573,Algorithm 1,MUS,3743.9512548351754,3747.955505756733,0.95,3745.826276489661,1.0238694623919615,3742.522097560976,3746.2921099537034,0.95,3745.2917571428566,0.9258929269674183,3.0912690020401046,6.939153313728104,0.95,5.449402389469794,0.9477682184772861,4.711165376231057,9.524457257681332,0.95,7.3176141610747045,1.2418340847763452
1333,459,Algorithm 1,MUS,717.1683789279535,718.1211267876475,0.95,717.5829626405293,0.24502969828085217,716.8692563534279,717.7195905797103,0.95,717.3032477777778,0.23205005638018716,0.72027446217016,1.367648173219369,0.95,0.9598684270214692,0.16703741553869214,0.8500292950736461,2.6395013459409693,0.95,1.7509531763177943,0.5381746277464221
1344,608,Algorithm 1,MUS,3092.14073315895,3095.3979988112615,0.95,3093.637006303242,0.8308377482461198,3091.4539795328396,3093.1824742424246,0.95,3092.359673255814,0.4403456277280731,1.606768476888255,4.589917591305513,0.95,3.081407116585893,0.779271066262438,3.5569710375616075,8.257108878069454,0.95,5.956761790647661,1.2593184455620414
1359,703,Algorithm 1,MUS,1787.6246271165612,1789.299854501123,0.95,1788.4532030659977,0.42804207166723846,1786.9349696969698,1789.654888888889,0.95,1788.2003959067763,0.6449553005532691,2.384711722477689,4.396764268095611,0.95,3.295587617249071,0.5264013531835862,2.488036964779477,3.5294547200042117,0.95,3.045226658919074,0.2668529278948043
1406,738,Algorithm 1,MUS,5321.788752229789,5329.171273603906,0.95,5325.372712777019,1.8886144921779182,5319.978421818182,5326.871024390244,0.95,5323.535816502463,1.637557286022516,6.3573228514006,14.140215510309904,0.95,9.600504844859179,2.048775794584426,9.852284171089297,16.752621826024708,0.95,13.52905274271363,1.7715121434264398
1417,720,Algorithm 1,MUS,4166.871274047989,4174.409590173594,0.95,4170.337723382262,1.9255108168688457,4164.070428571428,4172.63521875,0.95,4168.6865586080585,2.3034292575511666,6.939624286851217,13.121914730676002,0.95,10.340828407361503,1.5602441691967457,8.387907903592577,19.214174338135386,0.95,13.730373587926092,2.98678750451153
1436,758,Algorithm 1,MUS,4011.099469594082,4016.16456016786,0.95,4013.528120799383,1.2903239005555263,4010.092227272727,4014.5768843873516,0.95,4011.555369433198,1.018751562333497,3.215463999580423,9.027893078063459,0.95,6.7664346503262855,1.5358235484204303,6.310347916472152,11.79069877833679,0.95,9.21625129397594,1.4143839027757985
1465,756,Algorithm 1,MUS,5743.895884769241,5752.123353350186,0.95,5747.861803655503,2.0902718087541654,5743.988744444445,5750.693641025641,0.95,5747.360115384616,1.7494495491920876,7.617874004755859,13.82853379612046,0.95,11.475785411648108,1.648016194330151,9.466894155770268,19.77157916709799,0.95,14.876842129588187,2.6712905996452303
1536,790,Algorithm 1,MUS,6170.005012061853,6177.833307044464,0.95,6173.874717360359,1.9906908058478527,6169.163,6177.445614516128,0.95,6172.557342105264,1.9568519439563576,8.255783823430123,16.58007620704123,0.95,12.320222894758144,2.138235748889519,10.794886063100783,17.25118257233078,0.95,14.222910482258778,1.655914319111936
1541,612,Algorithm 1,MUS,745.8136487700704,746.9685910825619,0.95,746.338414680243,0.2960498897003277,745.7921162790698,746.2294527116402,0.95,745.9385959175085,0.1295417958611704,0.4906516449369562,1.4758786912321018,0.95,0.8268394183452155,0.25720965677692126,1.0078351539768573,2.9050678260743714,0.95,2.113776423591793,0.4700660211044277
1556,734,Algorithm 1,MUS,3197.066326243051,3200.7672977142556,0.95,3198.7478669551765,0.9468270291058422,3196.912238095238,3199.803064102564,0.95,3198.227905,0.7181397595117724,2.356976307161216,5.028626342960674,0.95,3.7008216771540905,0.7206762828219179,3.575019096316109,9.734252450261563,0.95,6.757367172235193,1.6816668845572595
1575,816,Algorithm 1,MUS,3508.8234540596004,3512.2563670267764,0.95,3510.446873844773,0.8740656365628418,3507.8331875,3511.7163693310654,0.95,3510.2162685185185,1.1429401788728766,3.2189099829237744,6.6771164257755435,0.95,4.646075761487186,0.8918553255699883,4.120563486265465,8.284452293536525,0.95,6.222099271787976,1.102893451244062
1584,801,Algorithm 1,MUS,2174.7113155739044,2178.753405432215,0.95,2176.519329219423,1.0400262632298563,2174.2575581395345,2176.306119565217,0.95,2175.6078571428575,0.5216152185821178,1.7571359648572582,4.630492212645474,0.95,3.1210246105635853,0.6992829397689804,2.8945137484310894,10.577306535794886,0.95,7.450430623827346,1.8900964290711029
1586,837,Algorithm 1,MUS,4325.34343112118,4331.697202470005,0.95,4328.241878458153,1.6277360926484492,4324.262694736842,4328.011535714286,0.95,4326.236958683473,0.9049484048502885,4.52662360538543,9.503421353280848,0.95,7.306888070276904,1.2090668702018608,6.483315848186234,15.706764025615833,0.95,11.577056761074047,2.3512644773812634
1596,637,Algorithm 1,MUS,1021.7976962947433,1022.686793277609,0.95,1022.2278562952974,0.22694607864002259,1021.64577,1022.4796817876345,0.95,1022.1133917105263,0.2688432264007583,0.9269150318772734,1.8999881473811047,0.95,1.338386679988889,0.26509518539260807,1.1734978288667177,2.0203310215998407,0.95,1.6234142474173547,0.21843095610285634
1637,534,Algorithm 1,MUS,495.5541522450829,496.5522641671273,0.95,495.9557990126855,0.26195250811203374,495.45779282622146,495.95308552631576,0.95,495.7370094193262,0.11506608908358523,0.424956618483477,0.9053858453949223,0.95,0.6904223840856022,0.121122322640733,0.6141153239888659,3.0185448045844923,0.95,1.86999187033651,0.7778206224662891
1659,855,Algorithm 1,MUS,5575.632274079642,5582.088215755732,0.95,5578.780843926904,1.643610044371882,5574.953090909091,5580.720714285714,0.95,5578.646067873303,1.3967578463120613,4.907827452510095,10.087513420182383,0.95,7.606676849463378,1.3417415971302937,8.12516236663575,14.841642241664875,0.95,11.746844998796924,1.7191792812754376
1737,583,Algorithm 1,MUS,754.1466825298769,755.1092609630514,0.95,754.5672555224347,0.24843151705103833,754.0777258064517,754.5831960784313,0.95,754.2369915501166,0.1354162886763082,0.5193281600107805,1.2665987500934008,0.95,0.8872416951178442,0.19215041928568044,0.817024031698012,2.6775893695150557,0.95,1.7707208693942929,0.5474807725567775
1763,669,Algorithm 1,MUS,1024.6316915630641,1026.2248852682237,0.95,1025.3395402251856,0.40896759148567924,1024.2660106286337,1025.153636091393,0.95,1024.7267709478022,0.22126838132043294,0.7987507358193398,1.8989985207438318,0.95,1.189233049559818,0.29107361447156765,1.2584966389303065,4.1640075522188065,0.95,2.9169918139234987,0.7562710991043884
1779,945,Algorithm 1,MUS,4188.095531955186,4193.249073517764,0.95,4190.487599607884,1.314816851239294,4188.692913043478,4191.253368965517,0.95,4190.001283333333,0.6632894052960657,2.438054195177447,7.646382967328893,0.95,4.914713524835598,1.3653660698632692,5.448208717849903,13.04011269457113,0.95,9.41736205352838,2.0059940850727744
1783,632,Algorithm 1,MUS,2356.3304371613935,2359.2487428345107,0.95,2357.6428656876737,0.746563488698211,2355.9573958333335,2358.102289473684,0.95,2357.1474547773655,0.4344818544740383,1.851386038880514,4.102990229411918,0.95,2.6488501779735087,0.622903863511445,2.7345268120028505,7.86877505165889,0.95,5.3277064850970195,1.4662086324397798
1810,885,Algorithm 1,MUS,3368.2941634074864,3371.791241653306,0.95,3369.856703698184,0.898075026637882,3368.0017658730158,3369.6816856960954,0.95,3368.8966476697065,0.47125472149250625,1.9232004878802587,4.221663249700948,0.95,3.014777736940916,0.6254326008990841,2.8993470797735204,9.149038526206978,0.95,6.386669376712824,1.649012882380983
1827,674,Algorithm 1,MUS,723.6489557844948,724.7324145435173,0.95,724.1333590370917,0.277212443520559,723.4846538461538,724.0546185185185,0.95,723.7459776936026,0.14792378444752405,0.6531635221332925,1.4552600395542472,0.95,1.0568624841439158,0.20553176730271433,0.9532843377731072,2.8610320683091794,0.95,1.979288193512411,0.5077278660905932
1868,884,Algorithm 1,MUS,3621.8896606256326,3625.167230999061,0.95,3623.3496955815963,0.8420545012705715,3621.4200166666665,3623.2319567647055,0.95,3622.323338157895,0.42166498007326497,1.9242968346642062,4.251553104519798,0.95,3.093897428230639,0.5999006105669553,2.894214334610004,8.746137454628224,0.95,5.998807382890847,1.5769168285293698
1934,661,Algorithm 1,MUS,720.9013121781677,722.0488925457669,0.95,721.4195694322837,0.293701318822651,720.64804125,721.5416363063744,0.95,720.9597801373703,0.21850705416908145,0.7424976344895843,1.578671679785504,0.95,1.1990997727502288,0.21420075009900486,1.033843505728606,2.9313440653604963,0.95,2.096837705794972,0.493221609614733
1937,867,Algorithm 1,MUS,2959.813678025747,2963.2305862645126,0.95,2961.351932121327,0.8788542199896858,2959.4540231324277,2961.5719479847494,0.95,2960.228025297619,0.5468081425098112,2.0594898476941705,4.009102056796184,0.95,2.9362583603711085,0.4904680927335783,2.856561476578116,8.931138128792012,0.95,6.302000239059486,1.5904217119197899
1966,751,Algorithm 1,MUS,842.306304256633,843.4539159966588,0.95,842.7907687766808,0.29817372144691107,842.1589548387096,842.6740515243903,0.95,842.464377443609,0.13950374595964335,0.5548486680066282,1.1040699821635063,0.95,0.8065235048805446,0.13465621263659847,0.8084773627206017,3.3080862173161334,0.95,2.124756217260909,0.7502698194564529
1992,1047,Algorithm 1,MUS,3083.6582190782933,3087.855779288712,0.95,3085.4652145218015,1.0803344698057318,3083.084394736842,3085.1509677419353,0.95,3084.03546459695,0.5276982706717896,1.9905679865024701,4.208995910020064,0.95,2.9187729267432387,0.5572097956816251,3.0183050094690995,11.751754447474248,0.95,7.733722114528971,2.4207726134649405
2002,1015,Algorithm 1,MUS,2140.013516516121,2143.4157652278363,0.95,2141.424060575017,0.885967181521957,2139.7331666666664,2140.743604166667,0.95,2140.279705426357,0.28655027341769146,1.3292930053478222,3.8072129160887593,0.95,2.1002591678293334,0.6625324029493688,2.3615616925528826,10.015041541981006,0.95,6.331057122102919,2.4181400774140864
2111,1098,Algorithm 1,MUS,3030.385484941816,3033.369457726482,0.95,3031.7554437847207,0.7625623996030949,3029.836640625,3032.53,0.95,3030.506598958333,0.5581715815369005,1.4214929309908302,5.335270880696919,0.95,3.3489253814536846,1.0048386999730146,3.2859089700375854,7.702210698867632,0.95,5.444025313863427,1.2617544405007726
2121,1040,Algorithm 1,MUS,3002.898711843102,3005.851463376286,0.95,3004.2097207504835,0.7601040186637793,3002.22834375,3004.385939484127,0.95,3003.591622727273,0.5262284112339556,1.8886746288642637,3.6743921179858017,0.95,3.052152486878152,0.4503828710441411,2.597876373024744,8.033669431134408,0.95,5.44186286367385,1.4936543878271304
2139,1044,Algorithm 1,MUS,2974.3098264499527,2977.588522480837,0.95,2975.7641532460793,0.8397632415150953,2973.8296929898647,2975.744298076923,0.95,2974.6283891042203,0.6855273231006573,2.151590265135553,4.244444072695809,0.95,3.006664160663429,0.5860486044438676,2.968054493158651,8.80029187352808,0.95,6.009987177743394,1.5999301933634837
2141,1077,Algorithm 1,MUS,3679.5154882324678,3684.249299199487,0.95,3681.649811458826,1.2172781204748264,3678.49991,3680.3505555555557,0.95,3679.0863389945653,0.5838626020529987,2.188905517832065,5.452982111523395,0.95,3.4075530645038565,0.8518478785621361,4.063173100114666,12.2873604062771,0.95,8.678587073459253,2.1458951450720636
2167,1088,Algorithm 1,MUS,3459.6090121742996,3462.9560117739748,0.95,3461.1436739476294,0.8568897209197712,3460.25639,3461.2039444444445,0.95,3460.7400013157894,0.2706805064430111,1.3116576154694892,4.453238694897504,0.95,2.8479911440318983,0.7385609955454793,3.4743853057788616,8.60026434154621,0.95,6.094670383752257,1.3855807088164351
2197,715,Algorithm 1,MUS,1405.1853500521536,1407.293000260363,0.95,1406.1286726072155,0.5418884547545016,1405.0634138443256,1406.3682222222224,0.95,1405.8788753327417,0.3555565254436405,1.096336072310882,2.8882705369986117,0.95,1.8109707938716593,0.46584617611165496,1.9360926566592058,5.713325818677382,0.95,3.8803623522091364,1.0594477571422884
2204,1111,Algorithm 1,MUS,2249.039832999432,2252.3293218065855,0.95,2250.49209175295,0.846015843305453,2248.973982758621,2250.700428571429,0.95,2249.9419634782607,0.3752706326428474,1.7102187085955904,4.5289717457579055,0.95,2.692504397390883,0.7444411926279609,2.95371839502302,9.090544091777174,0.95,6.039980046382567,1.8149961437648945
2224,1093,Algorithm 1,MUS,2838.838927116334,2843.5465664697754,0.95,2840.863009048534,1.219427609182116,2838.258011111111,2839.912819801027,0.95,2839.1048044871795,0.43353432213137827,1.695945448015851,3.5977542115095966,0.95,2.444298341785988,0.49231639397462423,2.9447151533026745,13.361389082385394,0.95,8.723998865208612,2.843350119452527
2255,1151,Algorithm 1,MUS,2060.5040686571565,2064.9313876179262,0.95,2062.4222285726705,1.1448792039142444,2060.1857692307694,2061.402,0.95,2060.8035444664033,0.27409911518714153,1.4425411692173937,4.363581687385462,0.95,2.7858350025415697,0.7418657882022557,2.950410878869893,12.327988392459947,0.95,8.171086375182444,2.506341469727085
2296,1138,Algorithm 1,MUS,4264.916721911944,4270.070358030119,0.95,4267.270061290802,1.3192897693523222,4264.508086904762,4267.308324617346,0.95,4266.191260869566,0.6338213373415648,3.501786497686561,7.797432661164004,0.95,5.735721900298225,1.0746664346864678,5.308548120742629,13.35556678080493,0.95,9.403329429519438,2.196262856340697
2512,1046,Algorithm 1,MUS,3431.5579727175495,3435.0489242452963,0.95,3433.1559732972855,0.8904607915612015,3432.01623968254,3433.396771875,0.95,3432.585104326923,0.3486164713256937,1.5811063869297275,3.1877650609054924,0.95,2.249104160070419,0.40777388144403603,3.1836501215054955,8.910903225215286,0.95,6.349866401979222,1.4938479605885773
2518,892,Algorithm 1,MUS,1641.170992381462,1642.9396258242302,0.95,1641.937282147586,0.45521961711998987,1640.7505972222223,1641.8078641304348,0.95,1641.4922175812176,0.2918806073711472,1.0947906924213369,2.3279266518528035,0.95,1.5556749757944794,0.2995845295319604,1.4299863606618102,4.920108147527043,0.95,3.2465431819989927,1.0165632959424713
2541,983,Algorithm 1,MUS,5852.028173306203,5857.343761394765,0.95,5854.591603105529,1.3521951505204064,5852.081780487804,5856.563902948403,0.95,5854.840984027778,0.9881324865548702,3.9497758889002106,8.12432272418583,0.95,5.531255594717285,1.0132366371165213,6.414669009949195,12.76068492680561,0.95,9.642501216592654,1.6641827244472658
2544,850,Algorithm 1,MUS,1051.3076706625536,1053.4060595013507,0.95,1052.212112339054,0.5441740250621637,1051.2889916666668,1051.9967222222222,0.95,1051.4943939130435,0.18313858179683531,0.7477008033507861,1.694423370144054,0.95,1.051281753503761,0.24133104254963622,1.2526433921375486,5.8855991546220965,0.95,3.8910334415518286,1.2423418324011941
2551,1328,Algorithm 1,MUS,3974.605088586102,3979.7276829007274,0.95,3977.031577697566,1.3086872285619144,3972.2709090909093,3977.5697441860466,0.95,3973.662605182927,1.3779681108559478,3.164384862530618,8.943979629922461,0.95,5.815038771517046,1.4706903529006217,6.352096910574989,11.819860294530177,0.95,9.31974375589338,1.4022317641260902
2567,857,Algorithm 1,MUS,1010.7386593021344,1012.4646460920769,0.95,1011.5090253408517,0.44488946204673696,1010.0158103448276,1011.5314750231267,0.95,1010.6002247655819,0.4141310808546583,0.8662525859959181,2.3774983055193677,0.95,1.4293237373961716,0.3769852043517901,1.4385633161263545,4.53292999482944,0.95,3.1751140614730935,0.825072972855881
2602,1308,Algorithm 1,MUS,6820.977500045891,6828.062329519508,0.95,6824.330275559967,1.8062063946354063,6820.2444753127065,6827.27,0.95,6825.0165368126745,1.8774723890899707,6.4220109716004075,15.201117154139084,0.95,11.0298137451147,2.2914793943206977,8.574105982036368,17.786251480604616,0.95,12.92982656295814,2.5946426203163178
2611,868,Algorithm 1,MUS,1285.0443148928182,1286.8592802330186,0.95,1285.8696290124265,0.4660847157784968,1284.9389408508157,1285.656732142857,0.95,1285.2364338400903,0.16077411999219654,0.7136237828591381,1.9237003311427319,0.95,1.0577891933318448,0.3081835044832787,1.530848199144777,4.550945359905662,0.95,3.3360911987666126,0.7392790274714811
2692,950,Algorithm 1,MUS,2725.299943509318,2729.2596547054113,0.95,2727.0365949818033,1.0217434547166326,2725.297215034965,2726.631031403941,0.95,2725.7985447635137,0.3218737714189495,1.5438623460739795,3.371552494402414,0.95,2.799019022807617,0.47665406250210945,2.9164123579585772,10.689919646366652,0.95,7.281437300773745,2.0655229971000924
2798,931,Algorithm 1,MUS,1044.7277274916726,1046.0899155820912,0.95,1045.319524880424,0.3502073896420505,1044.5107135471897,1045.3982802464009,0.95,1044.9399485795454,0.3088855844078809,0.8747988482191469,1.7231827069073626,0.95,1.1666740859363711,0.22805870087021096,1.137763271446358,3.7848403402368396,0.95,2.501370339327932,0.7749213453069342
2814,909,Algorithm 1,MUS,1345.3132979838465,1347.5942728106384,0.95,1346.3310384656322,0.586023184263087,1344.9049333333332,1345.9632849099098,0.95,1345.3840828853047,0.29270249880502874,0.9941355535044031,2.3896082271271566,0.95,1.3931230399906211,0.353313157455972,1.8208655046200681,5.928000916059761,0.95,4.182062749489724,1.037014062321511
2872,1440,Algorithm 1,MUS,3630.1000294378387,3636.5207496610537,0.95,3633.0872757026664,1.6484676650611443,3628.05625,3632.4278529040403,0.95,3630.0044902751424,1.0051754893764553,4.446193369927782,9.772081176510978,0.95,7.225254785187581,1.3794748098550254,6.992166980831707,15.554773538045323,0.95,11.760686467973672,2.1816208255960596
2908,991,Algorithm 1,MUS,2209.166111081357,2212.5515459005655,0.95,2210.7102050941635,0.8656289943009225,2209.0925,2211.4149651162793,0.95,2210.0308600852277,0.576254122103308,2.0290584048863365,4.284905128326181,0.95,2.957407422353755,0.5843791993836635,3.354504589953283,8.913856872700798,0.95,6.184295926535424,1.5287748555363752
2922,942,Algorithm 1,MUS,2278.5859426197817,2281.2112682195902,0.95,2279.808872041919,0.6689442527069003,2278.756222222222,2280.672648755656,0.95,2279.3081231060605,0.46587850318023766,1.842479496039358,4.071240331947023,0.95,2.786538547574738,0.5639218574435253,2.819743451921688,6.6944150813105265,0.95,4.774854972393049,1.048447975250073
2926,1496,Algorithm 1,MUS,3075.415194083981,3080.6113250237977,0.95,3077.7688567402256,1.3291035012994241,3075.418195187166,3079.2439142857143,0.95,3077.096282608695,0.8907793376689022,3.145372841890238,9.092811284315088,0.95,5.126724808982539,1.55710044875335,4.969480969462629,13.450868404087059,0.95,9.505557435445562,2.2599904599360756
2934,1022,Algorithm 1,MUS,1517.3918643968125,1519.4394724009792,0.95,1518.3260851116402,0.5268298341193901,1517.1874314285715,1518.2271962962964,0.95,1517.6631314616754,0.2651926987105811,1.0994543692075047,2.397661044850596,0.95,1.9466335034436246,0.3315812466727126,1.8487587201647708,5.15860032870447,0.95,3.7512940392509564,0.8324886325288636
2995,1199,Algorithm 1,MUS,3057.506574771977,3060.7988433525115,0.95,3059.051483851616,0.8427195267975881,3056.818043601507,3058.792,0.95,3057.8704707848838,0.533191658370133,1.8027180179951274,4.866398887267149,0.95,3.1851990311986644,0.8282357560201565,3.8135165388474324,7.747106359295264,0.95,6.011245074436439,1.0073599512052076
3001,1481,Algorithm 1,MUS,2856.626476433892,2860.3544752084504,0.95,2858.4509135150897,0.9525722195391019,2856.5138125,2860.3131804029304,0.95,2856.9593134674924,1.0322011485637965,4.141501826473431,9.815584338370423,0.95,7.818735761939996,1.4899660224170708,5.3038930376476605,8.355340418793837,0.95,6.828194423676491,0.7930879126548173
3127,1045,Algorithm 1,MUS,1305.8824000969912,1307.2858129752492,0.95,1306.5154354583726,0.3584825878627425,1305.6816466156129,1307.0444750000001,0.95,1306.5626573660713,0.38850915386893614,1.0982359305024147,2.325526452463718,0.95,1.6070464199346686,0.2984808404388335,1.4479240348860798,3.763317181539409,0.95,2.5657904844554453,0.6850753502961944
3163,1018,Algorithm 1,MUS,2974.737826852048,2977.4563970800737,0.95,2976.0203156165094,0.6937873299303876,2974.470334883721,2976.2570833333334,0.95,2975.1617132936512,0.43112136771147047,1.808921736344827,4.951604899979046,0.95,3.1615637686630107,0.7778650554629597,3.186552300325857,6.579626952026164,0.95,4.975953443645161,0.8838706550327533
3181,1528,Algorithm 1,MUS,3624.959608671316,3629.6632724156493,0.95,3627.112922633955,1.2014710327844158,3624.7469166666665,3627.4267999999997,0.95,3625.6974785714283,0.7881781633158481,2.7437639721583205,6.211257475838933,0.95,3.745960640200126,0.9784398799836155,4.611200295192061,12.214252685517039,0.95,8.584564600872833,2.0252790758476444
3206,919,Algorithm 1,MUS,2246.3182432488793,2250.4396335880288,0.95,2248.1146445151135,1.0620930283411274,2246.2870319444446,2247.4107625,0.95,2246.811314814815,0.2590360125872564,1.1861994558636095,3.607083369294879,0.95,2.32354278160611,0.6629157977450124,2.8965602035079647,11.409469114924528,0.95,7.573876587354504,2.289845656766227
3272,1637,Algorithm 1,MUS,4086.6843439285485,4093.546716204797,0.95,4090.0112509061773,1.7510407847402312,4086.7389649122806,4092.1157444444443,0.95,4090.8780415057918,1.3485208394614738,4.82153595410407,10.353976424417514,0.95,7.8796482101082805,1.4249415170072706,8.454830727996635,16.104752738514577,0.95,12.49753533483268,1.9762690431915297
3299,1014,Algorithm 1,MUS,1732.715251743621,1734.7531071736314,0.95,1733.6398162581324,0.5179568428957504,1732.8199007177031,1733.9604179012347,0.95,1733.3352654454025,0.2661208455411766,1.339285818326255,3.0206407241609696,0.95,2.408053721350974,0.39842746230089776,2.067620143700554,5.373107881572549,0.95,3.6929114800402485,0.9464612405404904
3338,967,Algorithm 1,MUS,853.486959952532,854.7977997245507,0.95,854.0647040940306,0.33688748931095475,853.5163032380952,853.9652530612245,0.95,853.7230983414634,0.12082445392843381,0.4443373392275907,1.3725169256329537,0.95,0.75909694013646,0.24730117227306728,0.9898478364725409,3.5504237197775392,0.95,2.40836243419529,0.6694972031646947
3339,1134,Algorithm 1,MUS,1553.544485516699,1556.0706069331509,0.95,1554.665628249545,0.6508539794558127,1553.0454521604938,1554.2292173913045,0.95,1553.5751398449613,0.3317674641326108,0.9660825192386797,2.3987625068167024,0.95,1.4509531131096924,0.35937508740352303,1.847373613430258,6.66471887601376,0.95,4.665303293660782,1.225057950020549
3409,1065,Algorithm 1,MUS,1834.9518855501985,1837.5587787765023,0.95,1836.1034064788116,0.6701894115428179,1834.8452410256411,1836.1989924242425,0.95,1835.3588935250118,0.3409805518558445,1.2735002376059545,2.5795244946392915,0.95,1.9424501393303957,0.3164242653699969,2.0752048520965882,7.159856355426683,0.95,4.786203238760378,1.382705828057225
3499,1717,Algorithm 1,MUS,3837.6694372403804,3842.8329904101156,0.95,3840.333047972205,1.315814910452843,3839.20184375,3843.152701388889,0.95,3841.1015868055556,1.0835041361371596,3.644035848081895,7.959513756527813,0.95,5.210034615497127,1.1292993954524115,6.714792699189997,11.543361248831097,0.95,9.37923294170713,1.2336127342327656
3626,1456,Algorithm 1,MUS,9017.618422375,9033.99636975,0.95,9026.100891666667,4.1716853851145865,9027.423458333333,9041.805,0.95,9032.140208333332,4.16418560487035,15.179723380506958,34.19901004284666,0.95,25.179427777976258,5.151128711780124,23.485531440847087,34.406362445823234,0.95,29.771313065148657,2.77971082292931
3647,1786,Algorithm 1,MUS,4649.332903857123,4660.054497033029,0.95,4654.365470279252,2.7323764821673513,4648.449291666666,4656.989455311355,0.95,4653.6238416666665,2.344574637061773,8.273950900223356,18.350325199216606,0.95,12.105871639622858,2.387433710425425,12.15179039681382,26.922537820504093,0.95,19.468958441732813,4.040728891785247
3678,1060,Algorithm 1,MUS,2078.7136992862374,2083.1188908728145,0.95,2080.588447004169,1.1426689125653362,2077.8481896551725,2079.6005,0.95,2078.465243181818,0.38269258995656336,1.1229909894747074,3.3497493155300617,0.95,2.4616256000474097,0.5755029782289494,2.578338878563759,12.482759332162633,0.95,8.126448220851755,2.698659362101179
3914,1202,Algorithm 1,MUS,2635.6856268020456,2640.6877570954894,0.95,2637.8642281197613,1.2921561351211066,2634.6626666666666,2637.2899165789477,0.95,2635.98117752235,0.676339355905595,2.6534377438295174,5.811047143572357,0.95,4.022421357790827,0.8187990152735339,3.7444946128671286,13.866719617880992,0.95,9.218048121653812,2.7512093169304004
3991,1229,Algorithm 1,MUS,1234.1944193475083,1235.7192180844795,0.95,1234.867003471105,0.3912809340066334,1233.9154209770113,1234.9198425925927,0.95,1234.3059189664502,0.2905007572402292,0.9056865547324342,1.8514306051305185,0.95,1.2721473085025419,0.23991711353873857,1.2942936104248266,4.185838411459891,0.95,2.7931934634988504,0.8319588068587551
4117,1681,Algorithm 1,MUS,2435.202637972568,2438.779001086014,0.95,2436.813391983122,0.9186524042738689,2434.6435795454545,2436.789125,0.95,2435.666661595395,0.4514478647615949,1.896146526337038,4.085518755194927,0.95,2.658471042590101,0.5416795608095455,2.9391083834522007,9.412176507548804,0.95,6.60685231175104,1.6531463739351904
4129,1254,Algorithm 1,MUS,1141.085493040843,1142.6680310549941,0.95,1141.8210728636225,0.40577430125653624,1140.786391304348,1142.1690008333335,0.95,1141.3976519770408,0.29663038638605416,1.2582781049338987,2.2849853134019913,0.95,1.7748574934899808,0.25615389979562153,1.6822026993106327,4.059972085830709,0.95,2.900937926843986,0.6371443132338113
4144,1318,Algorithm 1,MUS,1438.1944804748398,1440.1934106909762,0.95,1439.095835393003,0.5119187160750168,1437.7817364341086,1439.3811523809525,0.95,1438.482363624937,0.38176156301380654,1.8892296057701563,3.4140160760593665,0.95,2.8489928655020753,0.388170774436962,2.0315799906399814,5.284918286632726,0.95,3.662468940961632,0.928948551373019
4208,2092,Algorithm 1,MUS,4267.48896244589,4279.983255322434,0.95,4273.611793623758,3.196339464869761,4265.863253787879,4277.648021276596,0.95,4272.025279487179,2.8381099767282123,11.98806628018431,28.462518908442238,0.95,20.79710365347048,4.225834196012238,17.01868600136452,28.030201158861576,0.95,22.878394041251877,2.8402973033880583
4221,1373,Algorithm 1,MUS,1728.962642969605,1731.2175901247083,0.95,1729.9799871989246,0.5807589378297171,1728.6658354783356,1730.2763333333332,0.95,1729.5149938596492,0.46254741676195926,1.621811852415683,3.140294005864719,0.95,2.3407417636743193,0.3848456032803628,2.1765731130792236,6.092948350052569,0.95,4.159673426430119,1.118886093316589
4266,2049,Algorithm 1,MUS,7552.4196395248855,7572.5292554001035,0.95,7562.1056101775985,5.134900133006561,7555.88021,7574.503363636363,0.95,7564.152071611254,5.51475680419456,18.859656601970702,41.743710223416784,0.95,32.91567922373314,6.738401436833861,25.360698737169304,47.365473082184025,0.95,36.67841659372126,5.763659831536181
4358,1901,Algorithm 1,MUS,5735.091682699682,5746.650257099925,0.95,5740.870646639832,2.9518258391890386,5731.411840909091,5746.111764705883,0.95,5740.6094580419585,4.221159590193024,15.039560258923629,27.352478677728875,0.95,20.817322777773715,3.2039409542446764,17.08476612648051,24.470260473976406,0.95,21.1243191929642,1.8844332548635123
4735,1878,Algorithm 1,MUS,5593.469055286253,5605.443115352437,0.95,5599.118262805713,3.043328963349572,5593.137421367522,5605.446269230769,0.95,5599.2743553030305,3.0259706405379734,10.486615762492386,20.70619200114207,0.95,16.172681016299254,2.6187765731778883,13.703671525606563,29.747103646813798,0.95,21.85276479730306,4.289015064965145
4780,2361,Algorithm 1,MUS,3876.488084302287,3902.775871489015,0.95,3890.0276043829645,6.723834184847637,3908.3118522727277,3917.536226702509,0.95,3915.498675,3.7807617884653815,5.83776828385878,32.297592208334045,0.95,12.741149121299525,8.767965511501451,39.30717121291558,54.10556921170502,0.95,48.01215932734731,3.7566568086985592
4880,1521,Algorithm 1,MUS,1074.0201281987609,1075.2695038937543,0.95,1074.5995569092352,0.31931133026276204,1073.546,1075.0424642857142,0.95,1074.0964581378987,0.4024002707968285,1.1901890693529635,2.291419435188797,0.95,1.8455449805585054,0.2790799979992523,1.3897343344550561,3.1800953440644912,0.95,2.288069492974108,0.4923684322129564
4959,1989,Algorithm 1,MUS,4114.709696067401,4121.86615268413,0.95,4118.267851889255,1.8246913155958964,4116.64074012474,4121.8558555555555,0.95,4119.300631764706,1.2321229971485974,7.369216692680957,18.172919485827922,0.95,11.237642049505112,2.717975371932471,10.27097522379907,15.582285963886534,0.95,13.03731824739884,1.360796257939886
5249,1595,Algorithm 1,MUS,805.931784304395,806.9903667772503,0.95,806.4134637234695,0.2699576699124499,805.950568,806.7421478260869,0.95,806.2469646520146,0.18219893228729747,0.7902999159692682,1.7056104823280331,0.95,1.2553803106731076,0.2385918067969967,1.1115980883972212,2.7922415534065483,0.95,1.9374898738134034,0.48006580946306526
5341,1543,Algorithm 1,MUS,706.119333504651,707.1613497756031,0.95,706.5745686473441,0.2676811577231627,706.0529824561403,706.5617407407408,0.95,706.252185532234,0.12632057462303353,0.5069222644786265,1.5379699953426431,0.95,1.042752368541055,0.29875211208373903,0.9272871152816887,2.868697605342093,0.95,1.9070087402327647,0.5798055238490077
5349,1374,Algorithm 1,MUS,3098.582256854597,3101.9802431246126,0.95,3100.161441639138,0.8697760371536508,3098.1123137755103,3100.4129844437466,0.95,3098.8837962184875,0.6084532590632964,2.799792975293656,5.964603026834581,0.95,4.467415859149026,0.826096460625111,3.7149493448389923,8.362133861857489,0.95,6.211373223696322,1.2082215716789297
5400,1562,Algorithm 1,MUS,1296.1925874160395,1297.8992455087505,0.95,1296.9528612914464,0.43719298938248075,1296.0912504119976,1297.0221614583336,0.95,1296.4651896875,0.21826009796375728,1.0601484004910897,2.720273524520221,0.95,1.6124490374452876,0.43583505874730305,1.5201714350047022,4.570734143178227,0.95,3.1101216885233574,0.840517739734306
5405,1697,Algorithm 1,MUS,1254.6690958198658,1256.1398300391622,0.95,1255.3156592063515,0.37707491532019577,1254.51876875,1255.4847358527131,0.95,1254.992261547619,0.2363670149200134,0.9771006848897864,2.086765204914107,0.95,1.543188647224934,0.28961404238786387,1.3515834803558826,4.019222042520364,0.95,2.6952745872684636,0.7844270235822983
5420,1557,Algorithm 1,MUS,931.6987055333482,933.0646541774502,0.95,932.2936663682865,0.3523106139485543,931.4232502153316,932.2946588235294,0.95,931.7585506578947,0.18300682461726253,0.8237424293756807,1.5664808232777703,0.95,1.172273879793312,0.18653170988867535,1.1549448442522146,3.751105053696775,0.95,2.5092343578771232,0.7480049199842882
6101,1780,Algorithm 1,MUS,933.6931644346323,935.9058768260417,0.95,934.6539460740594,0.5736409521768401,933.2423608695651,934.2172133333333,0.95,933.6730763888888,0.22571920034475043,1.019861948663116,2.42294581484122,0.95,1.520528511862388,0.41543054220472153,1.4440683110494417,6.122858688409667,0.95,4.101002814567556,1.2559416372200065
6442,2153,Algorithm 1,MUS,1352.1083841165741,1353.9352285206678,0.95,1352.9150688016246,0.469594918104455,1351.8335425474254,1352.8340498866216,0.95,1352.4893216312057,0.24757364366043186,0.9107287319562639,2.03335484268847,0.95,1.4425624047403236,0.2748626179735886,1.5873625205969504,4.9830339553016145,0.95,3.349720692536767,0.9572823027615375
6693,2021,Algorithm 1,MUS,1498.3442838083486,1500.336494864987,0.95,1499.2030347293219,0.5123655843692273,1498.141299224806,1498.9214982142857,0.95,1498.4840753703704,0.19080846585783187,0.8211753647317639,2.4186061705745447,0.95,1.3634334719930286,0.42110469581831367,1.4937129739867288,5.529458718313169,0.95,3.6404054289680334,1.1275998365949582
6729,2004,Algorithm 1,MUS,1309.4358619312895,1312.6263946875226,0.95,1310.7974908508359,0.8255671563202843,1309.0863229166664,1310.762688172043,0.95,1309.8845749373434,0.3958419616301602,1.7472494407193522,3.715462933294046,0.95,2.818937933707153,0.5061236503000183,2.366743459033705,9.09279440059971,0.95,5.8919766678175165,1.9932926858143505
6756,1897,Algorithm 1,MUS,1841.4806668117317,1844.22269473423,0.95,1842.699810727479,0.7033874648659914,1841.3581333333334,1843.0394589371979,0.95,1842.1680598039218,0.489384354893828,1.4822128503520746,3.1279892070769924,0.95,2.2677854511366435,0.4262861761949322,2.2044007403349575,7.431231481010804,0.95,5.041432944138448,1.3928713362748615
6953,2401,Algorithm 1,MUS,2704.640717155807,2712.508777943379,0.95,2708.5945854067627,2.0011960379478118,2706.7385,2712.2915374273257,0.95,2710.1416216133002,1.2416225378278054,5.380934205284103,13.637486197280012,0.95,7.729048175781914,2.0992436286678493,10.64601135406373,17.515801772461124,0.95,14.325864133036585,1.7493619526900865
7038,2555,Algorithm 1,MUS,9753.147091909088,9827.133572772726,0.95,9789.782867272726,18.832275790891053,9759.354818181819,9792.935909090907,0.95,9768.081045454544,8.494371677282125,25.65261865366526,154.79165894280706,0.95,50.2953845525326,35.348988576189385,99.73698245545464,165.4981041787394,0.95,135.25911178035966,16.85219475202447
7110,2144,Algorithm 1,MUS,2247.4551916704795,2250.7175620568596,0.95,2248.9219145370384,0.8356207939504048,2247.9373289473688,2249.9076329787235,0.95,2249.019871394231,0.5314494139528336,2.1198356453214697,4.518213662915123,0.95,3.2249550080937164,0.6108772389968213,3.1788363414161447,8.878615466595045,0.95,5.985998562187158,1.662364192321916
7161,2571,Algorithm 1,MUS,8159.057798346153,8173.742103115386,0.95,8166.357266153846,3.7442015632091756,8151.541307692308,8173.795846153846,0.95,8167.355115384616,5.715525209249268,18.697068268060683,35.09713299228552,0.95,27.671987208724023,4.458986810874499,21.62374038196507,31.09369425426242,0.95,26.771995669158713,2.4197731832161344
7185,2698,Algorithm 1,MUS,4621.368894940216,4635.5594440255545,0.95,4628.303613166035,3.6187443935919776,4620.64415,4633.175,0.95,4626.472552466151,3.444150686406802,10.529656140436328,23.990937069988952,0.95,17.096469897435494,3.3726581876291957,16.300065851388304,34.21876425489566,0.95,25.77738002530045,4.622850737441916
7209,3038,Algorithm 1,MUS,4666.928524094432,4699.127652078242,0.95,4682.580382018786,8.239258801431413,4647.205497159091,4661.666894736843,0.95,4652.537694805195,5.04058374694652,10.085685603552035,45.60001460596863,0.95,18.434955997329087,9.433494129879689,47.360701182006785,66.1856311256678,0.95,58.586491283856795,4.781154251366837
7311,2208,Algorithm 1,MUS,1620.7483314059443,1624.9094764440333,0.95,1622.7536584396323,1.0579275111489117,1620.658961111111,1623.1784,0.95,1621.7891938596492,0.6466603981948563,2.368943170015711,7.228351925671098,0.95,3.7395025868363505,1.274451711137636,5.405172196421589,9.276272087324484,0.95,7.554651036652157,0.9909335483114107
7324,2277,Algorithm 1,MUS,1947.5045653532243,1949.5053231771274,0.95,1948.4253303619116,0.5121755506341509,1947.2599287725227,1948.4124995791246,0.95,1947.8932543859648,0.32235502756188716,1.2438258751398539,2.855895914560875,0.95,2.2436525917524404,0.4070546986434361,2.0324499471993596,5.072856463924802,0.95,3.650116650320494,0.8006488706559093
7325,2533,Algorithm 1,MUS,3648.179798908157,3665.8056205847056,0.95,3657.4394593877882,4.513092904084565,3662.073378787879,3672.2184880952377,0.95,3666.65947008547,2.9538819097388678,9.799477506024417,20.680477385660794,0.95,14.151483399311545,2.8679749527827214,23.214834673248813,38.43732519693957,0.95,32.281037124992,3.9054283914017995
7352,2246,Algorithm 1,MUS,1440.834536680309,1446.7043055353352,0.95,1443.7120438780955,1.499301530320732,1438.867215079365,1444.805511111111,0.95,1441.785526491228,1.4241003273006259,7.08472723005453,15.680460023697307,0.95,11.136364377290011,2.2144924755873214,8.660547124505605,12.34544730745442,0.95,10.669687861528361,0.9431550042411863
7381,2323,Algorithm 1,MUS,2247.587999387299,2251.462566653944,0.95,2249.433354113205,0.9907851644941734,2248.177134868421,2251.2239268292683,0.95,2249.29866875,0.8495589237821497,2.912766154298231,7.288184953942097,0.95,4.75686162392722,1.1230275230693412,4.600734817686423,9.404774264012019,0.95,7.106341768060754,1.2552230898581282
7453,2088,Algorithm 1,MUS,1855.4797355644498,1857.0246249591337,0.95,1856.2404739427436,0.39427991519721933,1855.5553870967742,1856.8665308924485,0.95,1856.2189333333333,0.331344151394322,1.279741859502356,2.927863866563672,0.95,2.2391406095351196,0.4148834572743739,2.0029278759569733,3.532520890284546,0.95,2.813595538413329,0.39358878206414744
7477,2032,Algorithm 1,MUS,1143.5814035520375,1145.32507092898,0.95,1144.3931992616178,0.4442130561611225,1144.2243739035089,1145.0242468434344,0.95,1144.6751844357075,0.21830009818223653,0.8984776929964,2.908686704184331,0.95,1.548924390621155,0.5159466798540508,1.8942604121597486,4.57164650995518,0.95,3.170309139029073,0.7697286392201786
7514,2195,Algorithm 1,MUS,2904.6782164163765,2910.5715159696633,0.95,2907.380958615656,1.5070872820414927,2905.6640666666667,2908.6149581632653,0.95,2907.069105574324,0.8043735598256897,2.794425049882418,6.7090711168017485,0.95,3.968099815017211,1.0296539222470795,5.674627609745913,15.377509806534045,0.95,10.743269661185822,2.5969628396084277
7577,2961,Algorithm 1,MUS,4726.150885973174,4760.884334599485,0.95,4743.212384311421,8.903188195887703,4697.98047944079,4761.199,0.95,4707.717875,14.708426700600086,18.44755489660088,91.85987482383301,0.95,34.31974793526799,16.50590775205444,55.573352077090725,68.37678977848982,0.95,63.75829986292002,3.264151724359091
7615,2825,Algorithm 1,MUS,5175.975247170344,5197.371899714308,0.95,5186.763198906074,5.469503309553707,5181.859973148148,5195.26058379229,0.95,5188.124421212122,3.513665921490684,12.382961934996922,25.92254130228296,0.95,17.89547231013643,3.4686718615443333,25.876560940615345,50.286557184289926,0.95,39.108015917954674,6.223004243731634
7694,2380,Algorithm 1,MUS,2614.2403561835263,2629.0486422400795,0.95,2621.4212873168267,3.774365803096018,2602.495217105263,2627.3919191176474,0.95,2607.2658464285714,6.461190166014347,8.316001201562326,35.11339220859179,0.95,17.99832856959606,7.559861711358156,21.646163069421352,30.91892523106365,0.95,26.908083223059464,2.3690472713505795
7785,2414,Algorithm 1,MUS,2254.2510725133475,2258.6807236504555,0.95,2256.2205394151747,1.1363099029709773,2254.1307599999996,2256.692589464883,0.95,2255.4270125000003,0.6042662835299205,2.3753457828291498,6.729852914731808,0.95,3.9618455193853706,1.226217934558597,4.1933213950807895,12.016609528278456,0.95,8.133131958013333,2.266658600723614
7808,2444,Algorithm 1,MUS,2116.4700074336242,2122.135831596378,0.95,2119.22891087848,1.4387561954272887,2117.1545491666666,2121.9775862299466,0.95,2119.7113248922415,1.2167582343958232,4.665319595757386,12.157339138302339,0.95,6.949764721187263,1.8911162147797274,7.415366336313784,13.237947446543732,0.95,10.262631143422569,1.5431774724699634
7830,2759,Algorithm 1,MUS,2136.730733084676,2142.407428953564,0.95,2139.743601664224,1.4534863568664274,2138.9842017045453,2144.1018,0.95,2141.4229321428575,1.602050231286428,4.8629974105395375,9.921357182176722,0.95,7.804704987689278,1.2815472492484008,6.0309570445709495,13.515948254454276,0.95,10.37774135384249,1.8569822024458946
7853,2180,Algorithm 1,MUS,2415.340218344016,2420.8980866280144,0.95,2417.795446496758,1.4290485704092444,2414.816436170213,2417.8519643874642,0.95,2416.5154598078866,0.653587143700466,3.255196960840403,7.787131218016616,0.95,5.741161582213624,1.1299608313929743,4.9076128408787225,15.310288602029205,0.95,10.219877376835365,3.0185962571629013
8084,2765,Algorithm 1,MUS,5556.905148948011,5596.679409731679,0.95,5577.417040452117,10.170918236430213,5599.186052380953,5611.275878787879,0.95,5604.9725435897435,3.0376909040826487,16.40866430721804,59.83119948212382,0.95,29.758263502935016,12.315097224474572,57.27276035514621,83.12035616701867,0.95,72.69567968181225,6.600045989687023
8211,3007,Algorithm 1,MUS,5171.1988108807045,5187.468547176178,0.95,5179.154402794675,4.1609203633680005,5168.393699404762,5189.074048780488,0.95,5176.58783939394,4.458605332002253,18.163649977530454,35.6346230314894,0.95,27.80180759552577,4.502924077687479,22.544941313648906,36.14430398388148,0.95,29.864025753241197,3.475255591132669
8231,3119,Algorithm 1,MUS,6288.5541857863,6313.463764730027,0.95,6301.060801114094,6.350358082091038,6282.74063799392,6319.110205882353,0.95,6302.1184523809525,10.662338382617934,26.708291536030714,55.966750761219515,0.95,41.64897254058259,6.850164546835149,34.02344225210802,55.795014893088116,0.95,45.50436591960313,5.56510137602711
8787,2510,Algorithm 1,MUS,1569.530052996965,1574.390286815607,0.95,1571.7635703367598,1.242484657775505,1570.2331585815602,1573.46749122807,0.95,1571.9811541666668,0.8449356547312107,2.960467181035454,6.942838194479273,0.95,4.3138704879132295,1.0285111599142926,5.1925187188413275,12.731191095058469,0.95,8.887153707509512,2.121976524724913
8893,2465,Algorithm 1,MUS,2032.110345132575,2038.068586406079,0.95,2034.9435605833112,1.5205500813539332,2031.2566752136752,2035.8301666666669,0.95,2033.9660204973118,1.3665865074598744,4.47383717461734,9.431714170053716,0.95,6.663993450440524,1.1984399861433261,6.955805297728648,14.52917971486425,0.95,10.846549103048782,1.9840006844492932
9279,2769,Algorithm 1,MUS,950.2105176001511,951.6284849254888,0.95,950.8409376421046,0.36542747209435666,949.9158153846154,951.0662836363637,0.95,950.4239863022113,0.2575422912894363,1.0816223343940485,2.211962250854813,0.95,1.6761731682420078,0.27779333530902295,1.3846497645173406,3.8651782123040364,0.95,2.615907664349503,0.7360081376822306
9366,2453,Algorithm 1,MUS,1714.5331737616964,1719.4827592714903,0.95,1717.0007122200443,1.2624596530213243,1710.1385495356037,1723.4582590816622,0.95,1714.0920416666668,4.075932200272373,5.324211693711399,13.873299820366308,0.95,12.534794082078356,2.252847891669896,8.054128950123197,9.736629961963208,0.95,9.025821899078084,0.42904958978816365
9727,2805,Algorithm 1,MUS,1392.0568511194178,1395.0972107903876,0.95,1393.4828327526443,0.7726222146843001,1391.312175,1394.512846846847,0.95,1392.8941521298175,0.698436292158833,2.9572774625310205,5.281173112835028,0.95,4.562853650243229,0.5808701733047286,3.4059452692209082,7.461891720028875,0.95,5.52823153322249,1.0687460961515716
9743,3912,Algorithm 1,MUS,6821.690511766205,6871.4408990218235,0.95,6845.875146610264,12.675895186441627,6832.240041666666,6862.697652173913,0.95,6848.436549999999,7.66276910591592,33.559456567950825,137.4778438314455,0.95,87.32703988413543,30.15358107242132,68.76045675460786,111.64868165891309,0.95,90.36386807476642,11.207101476068948
9883,2668,Algorithm 1,MUS,1520.6738428680328,1523.7571334618424,0.95,1522.0927397146181,0.7906324650796696,1520.3031913265306,1523.0605988835725,0.95,1521.4933117886178,0.6462101772813078,2.6866872873894927,5.551358005289857,0.95,3.9228783403549943,0.7500274795552316,3.3520561444825487,8.078381679562272,0.95,5.668212735489301,1.3442742600706612
10090,4023,Algorithm 1,MUS,6849.171750048919,6874.385003146614,0.95,6861.695875992554,6.432090541888813,6835.754722916667,6877.928279069767,0.95,6865.9110452380955,12.070399404040028,34.96995708715881,64.02528327729375,0.95,48.490705459117706,7.651152106662452,37.892672070655316,52.745099927708445,0.95,45.97795346425326,3.792057683334503
10350,2842,Algorithm 1,MUS,1856.7304045350083,1861.5154165983945,0.95,1859.0902543061904,1.2182053147597804,1853.0765897435897,1865.30175,0.95,1855.0170621212121,2.8464715643257255,3.757096700534582,13.082198112083944,0.95,8.876581229318097,2.602398743587658,7.604733114086226,9.455263652507899,0.95,8.687087663577667,0.47127950727131496
10368,2843,Algorithm 1,MUS,1992.3291113536882,1999.136429215029,0.95,1995.8044141482878,1.7360888904814507,1995.6931499999998,2001.2526451612905,0.95,1999.6826609477123,1.5431250414136501,5.038371980116176,14.240431000120084,0.95,10.182363802976882,2.5270134659777828,9.941127179717821,14.366443762295251,0.95,12.391064968807807,1.1187662321052243
10393,3751,Algorithm 1,MUS,5685.001135709002,5740.8359169720625,0.95,5712.768993872518,14.256110004483466,5622.3769142857145,5775.042,0.95,5757.594793478261,43.29690831291859,28.643177929261576,189.72238199823866,0.95,110.50323890230618,46.91979369183505,87.7339222292995,114.66615412519218,0.95,101.71530701263933,6.916375753419618
10533,3759,Algorithm 1,MUS,7945.331082807695,8018.352180076924,0.95,7981.836726153848,18.554083366082807,7960.416038461538,8010.827461538462,0.95,7982.17326923077,14.26552869416494,85.079166282043,218.00286868352282,0.95,196.17221132494052,32.66168860083275,112.52743110726053,147.90807392015736,0.95,132.37751415481327,9.039191582446183
10600,3066,Algorithm 1,MUS,1520.2657857609145,1523.3321080664875,0.95,1521.693917039665,0.782544505854046,1519.4826818181818,1522.6586107026144,0.95,1521.2252090246357,0.7733659463268291,2.784593982551966,5.65513465254245,0.95,4.145686468189721,0.7190010702370977,3.566622402208021,7.7690077947501255,0.95,5.590802303499286,1.1779510922885874
10805,3158,Algorithm 1,MUS,2419.676196305276,2431.5294260697456,0.95,2425.7484569276676,3.0315087923634367,2417.633609722222,2437.174877272727,0.95,2426.7857645833333,5.649585094935976,12.074214004211127,28.291795263228117,0.95,21.09230449120287,3.704370329242159,16.324480828428186,26.2480308910182,0.95,21.67067517821101,2.544552875365392
10850,2635,Algorithm 1,MUS,3610.4914424017156,3631.6824480462055,0.95,3620.8845283266037,5.397944779235303,3589.622769230769,3642.6104194444447,0.95,3593.545168062201,20.597597583064854,9.240462574987001,67.04801579805805,0.95,17.903787624647737,18.73075606934891,32.098750753571146,44.46712684264896,0.95,38.48776069880557,3.2047900746525153
10947,4146,Algorithm 1,MUS,5442.926966105844,5455.573976453548,0.95,5448.818887630181,3.2057330592623305,5442.039243243244,5449.854268292684,0.95,5446.107748484848,2.1818724367486584,7.37317719134745,17.24752268839939,0.95,13.182950597511269,2.4678342511665603,13.13846625313439,32.56916228737345,0.95,22.895629429150826,5.255743032386025
11011,3260,Algorithm 1,MUS,2279.7977682118326,2284.595132940016,0.95,2282.1750054701647,1.2231847570447745,2278.1086576704547,2285.349757142857,0.95,2280.7648618421053,1.7060741700099322,5.539251017210865,12.686293483864125,0.95,8.919366808846696,1.8429226425296232,7.1785042524538145,10.089880342961767,0.95,8.76419421996589,0.741906028511155
11040,3468,Algorithm 1,MUS,5820.153113025536,5854.618150018868,0.95,5836.454941007097,8.827672215639351,5805.221441105769,5819.0658,0.95,5811.474208791209,4.342893405240461,11.830411803946696,29.034757138890615,0.95,15.949835531287174,4.56989942533582,43.6958964668848,75.81205708564879,0.95,63.107202433711144,8.172002685185177
11154,4027,Algorithm 1,MUS,6602.620052160898,6642.80676076773,0.95,6622.677567140848,10.245701221914288,6580.425755102041,6652.549,0.95,6624.582786931818,19.62893640490387,53.56943781438589,99.92178518280956,0.95,80.5469178897542,12.02184134433452,58.41355582164019,88.29426133257276,0.95,73.39494045999173,7.681357091279866
12266,3037,Algorithm 1,MUS,1857.619829383929,1862.152455628413,0.95,1859.8167494216264,1.1581119858036917,1855.9473787954207,1860.927484057971,0.95,1857.8617772166106,1.3958548817273677,4.18900803563971,8.549173461660533,0.95,6.27294413560279,1.1462243215107217,6.143273679503782,10.099830281240326,0.95,8.318868944238456,1.010206939389697
12346,4937,Algorithm 1,MUS,9922.684119045454,10016.121630227271,0.95,9970.722529090912,23.8860426415519,9916.513363636363,10078.707818181818,0.95,10044.992,40.570448056350656,47.4601142755951,239.878880123118,0.95,140.22349681962558,51.871643465545944,137.35889591226223,195.38584300196604,0.95,170.70757494200762,14.758004680681625
12430,3655,Algorithm 1,MUS,1648.4456711131504,1651.1675006090138,0.95,1649.7284504912582,0.6937179791975461,1648.4865555555555,1650.6535555555556,0.95,1649.87126625387,0.585755703735431,2.7905508982839278,5.358173667373435,0.95,4.560513747385961,0.6677698526290122,3.2008087400310172,6.835140429985352,0.95,4.92971596856417,1.0098770819949934
12484,3332,Algorithm 1,MUS,3581.071376758802,3612.811267697338,0.95,3596.9411707122827,8.129235650507214,3570.0502325581397,3642.4273846153847,0.95,3582.7285083333336,17.326082137505335,33.46819945082073,103.75865956291621,0.95,89.94404063252354,19.070052397818333,49.96341378336112,64.17733188576288,0.95,57.970317562545354,3.6271876662071207
12676,3151,Algorithm 1,MUS,1921.7014444725567,1932.2326141435747,0.95,1926.9372459384094,2.6816619607315513,1907.2832763347762,1938.4650747126436,0.95,1935.7660729166664,8.201763889582336,5.326371082294096,33.34548681178701,0.95,20.397133642739774,7.200969692559629,16.824211903772476,21.645040851084037,0.95,19.2521806990107,1.2476653935987354
13025,3182,Algorithm 1,MUS,1972.0218260512265,1983.3864275461963,0.95,1976.2456527729385,3.2355077230863163,1972.2902743589743,1974.8097295918367,0.95,1973.8558082437276,0.6634325458418948,2.633035778254328,6.950044223760372,0.95,4.505574863201002,1.1498837675611184,4.15996744186188,38.695959355375706,0.95,23.025579985490502,12.058159742935581
13138,3011,Algorithm 1,MUS,3247.085336185516,3275.133848570246,0.95,3260.7932522350607,7.168512963007164,3224.82353030303,3270.2917908163267,0.95,3249.0253374999998,10.754123130962014,26.64475577083633,79.7719122754324,0.95,53.35769841036287,12.096948592316522,41.51486516801645,58.15743857707568,0.95,51.127556970735085,4.245621116372085
13184,5105,Algorithm 1,MUS,5937.6997032089575,5988.469314553633,0.95,5963.741326249781,12.96230100783602,5994.798,6013.694939655173,0.95,6007.302863636363,5.837254916382751,14.552884303508304,68.741266689598,0.95,24.603512916697078,13.869797997924168,75.61205436171413,102.67234745427662,0.95,92.23491567379848,6.908117973632198
13895,3597,Algorithm 1,MUS,1912.811957486767,1920.4190464852802,0.95,1916.378480306745,1.9400681516867515,1908.955297245964,1916.3676497354497,0.95,1910.77492979798,1.7963214305140296,3.240386975804984,14.866080387526287,0.95,7.573184674002839,2.8658885518623203,9.293592355385407,18.31983205177926,0.95,13.774790446994462,2.4492614780620277
14009,3823,Algorithm 1,MUS,1780.0716082527144,1783.4232321677448,0.95,1781.7086389172916,0.8531158284860149,1778.6181666666666,1782.7876161616161,0.95,1780.0696337685613,1.0007269457078625,2.795133375376578,6.7071834696228825,0.95,4.364834517342908,0.9793064668744664,4.37781168232291,7.553854359246799,0.95,6.075492427989145,0.8149162010769755
14031,4848,Algorithm 1,MUS,5150.637626889655,5175.747030004029,0.95,5163.10553805688,6.402654760177762,5148.8078,5183.0785,0.95,5164.95341082317,8.47023007471569,28.73983044244837,61.88303355884961,0.95,37.58807988215371,8.679649479868743,36.211038169709006,54.52289530469982,0.95,45.911046829040835,4.678856993795121
14085,3666,Algorithm 1,MUS,3800.7765490895576,3823.787831045504,0.95,3812.2082336398666,5.859594102786372,3778.988222222222,3847.9360294117646,0.95,3789.5018839285713,22.78170628593042,16.286983581422106,62.70568187389449,0.95,35.29363507757933,13.958040298316634,38.28786640298861,44.18301199567604,0.95,41.99181804743865,1.492911889641164
14202,3458,Algorithm 1,MUS,2374.169367798781,2378.74881985417,0.95,2376.377056327181,1.167785584581957,2374.0721413043475,2377.616708333333,0.95,2375.515803030303,0.9436459976522587,4.067229304042242,9.002228711122289,0.95,6.978604484848847,1.309443786802041,5.911930338863065,10.778732721349728,0.95,8.357475193380582,1.283655733126155
14320,4724,Algorithm 1,MUS,7541.971389724764,7582.730452177697,0.95,7563.232023859709,10.39826016042611,7562.23125,7602.028985119047,0.95,7591.416265625,10.360818938972375,24.590716275239274,68.55548840036177,0.95,42.062584398240126,12.073735356874291,51.578987382277184,92.20073175071045,0.95,74.166383160168,10.380122184004696
14366,5449,Algorithm 1,MUS,5365.2235108573095,5412.048801276779,0.95,5387.9931870665005,11.96088923437257,5335.843931818182,5423.452720238095,0.95,5388.622652325582,18.617233080915472,60.10983246738271,113.24213912288378,0.95,101.25292495396745,13.992669898128767,65.17900051339747,107.46439588475896,0.95,85.38608578879456,11.346971609316164
14552,3981,Algorithm 1,MUS,1229.6901987484373,1236.2419208171464,0.95,1232.6588729025095,1.682344263987679,1228.0557021276595,1231.28225,0.95,1229.1736260653408,0.7496318336672477,2.0981049472901723,6.739794263570603,0.95,4.08950965178008,1.215926284200156,6.367664219454891,17.053872259388076,0.95,11.984358574988804,2.8425183878516442
14622,3800,Algorithm 1,MUS,979.5763705677596,983.8755831848139,0.95,981.6230548460638,1.0992254860085522,978.2329914893618,981.4515071428572,0.95,979.7684938461539,0.8828941999343621,3.4770119907706456,8.248641559209517,0.95,5.915112897513466,1.2256588400255641,5.497234415152911,9.58880081298526,0.95,7.842252491087844,1.0490416436490375
14650,5091,Algorithm 1,MUS,3767.845853833126,3777.0735392497804,0.95,3772.4582579381677,2.3565283627431866,3768.5776971153846,3778.8834864864866,0.95,3773.271319088319,2.6495972321090067,9.702060531262907,21.303209458155973,0.95,15.432179328866225,3.128255544322369,13.32840470883972,19.85054714954441,0.95,16.844165877451175,1.6714191321550604
15352,3983,Algorithm 1,MUS,2011.6177951586537,2016.9848959859005,0.95,2014.1991025281716,1.3636643057697109,2012.0427481203008,2015.4895437344912,0.95,2013.899697342995,0.8720134195576243,4.230034224901889,8.239578832774503,0.95,6.568232130129685,1.0399012476341087,6.210429276516959,12.871397587941381,0.95,9.731676277825173,1.7183819009249048
15720,4502,Algorithm 1,MUS,2516.220574840811,2536.2652144791373,0.95,2525.9691355096907,5.114269756734698,2500.0196158536587,2529.1626666666666,0.95,2510.3315343701997,10.075680752894788,10.112436949193015,48.709814183567765,0.95,24.056398959338438,11.586923210920274,29.504301598724503,41.945553326663905,0.95,36.63375345901513,3.1730665224020664
16201,6013,Algorithm 1,MUS,4451.54425905117,4471.860585984051,0.95,4461.271556521369,5.162748859349784,4453.794,4465.129642857143,0.95,4460.912446969697,3.013249274688006,11.528700336991145,24.38057033988567,0.95,16.065880784559198,3.307774984555167,18.57656837561465,53.20596197382747,0.95,36.86671389223422,9.108512919522807
16324,4280,Algorithm 1,MUS,1101.9780368213376,1104.4340899889946,0.95,1103.180172145364,0.6270222455420404,1102.2124932795698,1104.0777970588235,0.95,1103.2468815993789,0.5163293407036039,2.0365749982185086,5.196225653998589,0.95,3.1478973155094883,0.8700188701433909,3.2832974315115084,5.590369444073443,0.95,4.494954411197963,0.5929007725828712
16533,5244,Algorithm 1,MUS,7578.855152465632,7623.380063770039,0.95,7601.367532534737,11.408390653370974,7558.919533333333,7630.248799999999,0.95,7578.730724999999,18.406722641441565,42.23090479691857,101.68636846658234,0.95,72.39563676138775,14.54856272091441,62.52807390620142,100.49380779039885,0.95,81.41401269024637,9.854708891323618
16637,5849,Algorithm 1,MUS,6430.368332954365,6491.468461823899,0.95,6460.862393597574,15.53222569747044,6368.166011363637,6561.8220411111115,0.95,6401.113125,64.5450952796635,34.13577715396734,166.56738627148613,0.95,94.63769216984511,41.149036477450196,101.63892127148306,116.01324357172334,0.95,110.65004796143342,3.636455649904648
17580,4918,Algorithm 1,MUS,2486.381811554602,2500.116554995884,0.95,2493.460904894366,3.5070462740705257,2500.321821428571,2506.345152173913,0.95,2503.760006949807,1.6656292803256734,5.9098807895229815,20.012757444081743,0.95,10.180840018787977,3.8265401183197194,19.47477318518441,28.902572327727153,0.95,25.1018201820456,2.400228825496266
17662,4707,Algorithm 1,MUS,3909.7130250418263,3916.5436812543103,0.95,3913.2027767212344,1.7434550616855198,3910.2889090909093,3918.2680555555553,0.95,3916.063300925926,2.001801494771885,7.4212625564305785,16.27102506738156,0.95,11.624981085282249,2.266252583296592,9.821630627673107,14.758538700476473,0.95,12.48516328796068,1.2613563086777857
18382,5581,Algorithm 1,MUS,6842.410478539383,6866.708034474436,0.95,6854.67864563488,6.208413107283009,6833.5533125,6870.281666666667,0.95,6853.511724999999,8.258817741448663,30.10401420633384,55.32314302079949,0.95,44.52474748089073,6.690996732770307,33.62578113450141,53.857808007718106,0.95,44.23717958518779,5.193989838687643
18568,5350,Algorithm 1,MUS,3295.4171740354905,3304.822635022881,0.95,3300.125723964183,2.3991107753296004,3293.3932400000003,3307.675099913867,0.95,3299.6787198996653,3.598817782883405,11.153857603449842,21.96456394679496,0.95,15.52238300655845,2.650457838654921,13.498779346098285,20.444727721962053,0.95,17.166194409495137,1.7799100427798005
18763,6802,Algorithm 1,MUS,4773.998486037755,4811.61623574776,0.95,4793.076146172472,9.628465482550475,4747.24345,4838.733301742161,0.95,4815.410875,23.853773584952133,45.603953770064955,106.70327279790831,0.95,85.57050555364569,16.722288083818707,60.341945457266334,75.09453143287001,0.95,68.859101345307,3.758255088037769
18810,4852,Algorithm 1,MUS,1406.5341519316053,1411.6953564991732,0.95,1408.994002865601,1.3190088822642914,1403.2145238095238,1409.5536666666667,0.95,1405.766043112245,1.384777568954274,4.2063761653220855,9.926955756400188,0.95,6.83021976070367,1.4205581263918197,6.701216595772254,11.595178341753817,0.95,9.42203968338913,1.2523229665419755
18859,4609,Algorithm 1,MUS,1636.2583222048384,1647.4592204799924,0.95,1641.692465177171,2.86586109033678,1627.3986397306398,1642.6320074374578,0.95,1631.9763997435898,5.343121110544385,7.6680211726053535,27.968777147667193,0.95,15.280896293415804,6.152202606312616,16.352045339913495,23.9487997647951,0.95,20.46207507339291,1.9481999454619983
19517,6682,Algorithm 1,MUS,2060.6902245828232,2069.2109945266084,0.95,2064.2663480007595,2.2097307961304082,2058.7763449999998,2061.8858965517243,0.95,2059.911686931818,0.7844723546931873,3.0606617356624435,6.833352628112294,0.95,5.296729757384296,0.9595292458103746,5.218530483355175,24.607908452906507,0.95,15.769823216886964,5.574796080753801
19536,4963,Algorithm 1,MUS,1456.5030580288421,1459.0811175960935,0.95,1457.6920574812168,0.657178940756954,1455.7420048309177,1458.4669166666667,0.95,1456.9517104878048,0.6812813495449592,2.2830392261344263,4.344445262479207,0.95,2.892843460698493,0.5156273738437945,2.8435344747556606,6.4937347327832375,0.95,4.676597288148512,0.9942857661998684
20431,6456,Algorithm 1,MUS,3986.327224434731,4007.4040606499416,0.95,3997.4654175964633,5.391034014999915,4003.5524418604655,4015.7849499358153,0.95,4009.2381553708437,3.085184806450366,10.911744808063462,28.846055737853302,0.95,15.861447558403222,4.612740098531892,26.595196303033937,47.949791009020586,0.95,38.56892829749671,5.477959691319847
21058,5353,Algorithm 1,MUS,2873.5577891573244,2888.7940659082647,0.95,2881.1851393367983,3.895191031496228,2882.6817972972976,2891.461309615385,0.95,2887.6283722222224,2.3816291760711636,8.275121965359713,20.99692023992811,0.95,11.861216121773953,3.24083140314009,21.222780348900454,33.41398156154152,0.95,27.783150705683735,3.093926271177188
21066,5480,Algorithm 1,MUS,2297.182475749753,2306.7020202809376,0.95,2302.119382358973,2.422713263687249,2301.5021033333337,2306.1999024390243,0.95,2303.6337642857143,1.4089563525814242,5.357516924819224,12.080974525379986,0.95,8.794182943871913,1.7898834160633073,11.53356514927935,21.858262559590283,0.95,17.3384917464493,2.6421451339787776
21489,7611,Algorithm 1,MUS,4203.098821948859,4222.536273075456,0.95,4212.392350547723,4.967626323324439,4196.9705,4210.0547518518515,0.95,4205.58972008547,3.4209681975504305,11.5606046603925,24.29575848116413,0.95,16.90048339867427,3.3595522724951503,25.458537695918857,42.89358162688301,0.95,35.48216983799356,4.4624997512008715
21705,5625,Algorithm 1,MUS,4842.7895767245145,4878.6176647251,0.95,4861.1338019330215,9.118554526645474,4851.245489583334,4905.255866081871,0.95,4893.217648536585,13.430180222154254,27.121534592026077,93.29514847367882,0.95,46.95233524106534,17.034473719439468,55.884282277141445,70.95064747857924,0.95,65.09429653556748,3.8366264066559266
21883,6033,Algorithm 1,MUS,5396.065051975107,5416.598671714645,0.95,5406.9387378071,5.231292004543272,5400.800883720931,5415.011052380953,0.95,5407.071376470588,4.477042729326068,14.553896165127398,31.862236867971145,0.95,21.172425541908066,4.412313935259308,20.652635115207172,51.88775008111665,0.95,37.298242785614235,8.14213917131519
22092,7633,Algorithm 1,MUS,3340.1621117653,3353.419523833505,0.95,3346.759960138983,3.3860518247952753,3334.7533386206896,3355.639364285714,0.95,3341.2087312500003,5.159427688977648,15.312987403291274,38.12521717314194,0.95,28.69727606605359,6.201880034378531,20.417747746683077,27.280131652889,0.95,24.229101206748684,1.748919783199294
22169,7869,Algorithm 1,MUS,8810.184143875,8823.970870041665,0.95,8817.016814999999,3.5112082867832806,8809.397666666666,8819.490375,0.95,8813.679041666668,2.3806722683277246,8.074746011645964,29.401254753026148,0.95,17.199148094654547,5.347944956298518,19.294316931455857,29.658999339891288,0.95,24.986472281231308,2.6463808125581285
22547,5479,Algorithm 1,MUS,3562.189483966679,3587.794301945592,0.95,3575.1830942360416,6.547100388567085,3552.6887758620687,3607.496785714286,0.95,3596.6302831439393,12.42478269007027,15.72830766019526,69.49181056358836,0.95,31.935652416046537,15.258391990581046,41.13898603144405,50.23331158621567,0.95,46.742969597419034,2.3005314262026584
22622,7651,Algorithm 1,MUS,6180.696496681423,6229.416839610833,0.95,6204.930402732998,12.47859455275753,6132.210222222222,6280.245297487065,0.95,6190.0133,48.739784243629295,34.847632087580166,139.65936079055098,0.95,118.3455925249454,34.139041146411046,81.05057191844111,94.97403809542688,0.95,89.26561956836191,3.5488254853054033
23310,5888,Algorithm 1,MUS,1327.788358716247,1338.1395561427605,0.95,1332.8867223885536,2.650219951785402,1316.3455555555554,1345.155938271605,0.95,1329.8005666666666,9.801510018906646,4.620246301307477,31.787812207875852,0.95,23.78403138549106,9.499452659697516,16.764316230855272,20.47058503800681,0.95,18.894385156797558,0.9395603359910353
23422,5714,Algorithm 1,MUS,3032.128993434069,3047.6515963413704,0.95,3040.0126135035025,3.9609120034353333,3037.223484848485,3047.7077091346155,0.95,3044.398611111111,3.163832594344197,11.306624320590918,41.2910930779848,0.95,16.536914018439777,7.374966173837462,22.980113506622892,32.53076764204693,0.95,28.36861214018691,2.4504690198646726
23697,7035,Algorithm 1,MUS,2646.016614471411,2669.9274057852676,0.95,2657.9059008499257,6.105886897268793,2623.5972916666665,2687.1895208333335,0.95,2658.269107142857,13.167493111662326,30.92816351613268,71.63163565460076,0.95,60.1232966072327,10.483926954282648,37.809041521371036,47.87218964373319,0.95,43.492279123971684,2.570756134330442
23894,5817,Algorithm 1,MUS,3511.1026705582544,3518.9594322119283,0.95,3514.9451316281575,2.008254044082551,3509.4067162162164,3518.4206094470046,0.95,3512.819317290553,2.75825638084846,8.504465592934505,18.973234289350728,0.95,11.385358032079939,2.671738285849139,10.765323125412497,17.53115503181754,0.95,14.34677105680676,1.743818312047067
24175,7156,Algorithm 1,MUS,5813.182423983905,5834.326987038724,0.95,5823.935183377793,5.3761594651634645,5815.591631578947,5833.123545454546,0.95,5822.215508454106,3.557716933991265,12.960048829912818,30.089085670355935,0.95,20.97061697425556,4.028829201591375,26.118550723691303,48.36106145082073,0.95,38.274909716283005,5.69161493914671
24882,6384,Algorithm 1,MUS,1613.0442902734183,1616.764225743378,0.95,1614.8730374436059,0.945236902847665,1612.2903333333334,1615.6333055555556,0.95,1614.2079239583331,0.8063590021190851,2.978800571921833,6.9066543240490414,0.95,4.204646325469083,1.0347183654706544,4.878207082297352,8.394577356142484,0.95,6.763439688765165,0.9006953363117752
24948,6242,Algorithm 1,MUS,4471.847781950344,4481.637421882815,0.95,4476.72685139656,2.4996533887121872,4472.896117647059,4482.938816964285,0.95,4475.450928787879,2.5135626683166685,9.916720356670243,22.116121806029934,0.95,16.993760404292058,3.07299713816303,13.527599430445767,21.624073554545962,0.95,17.80511324505661,2.073327010764134
25838,6837,Algorithm 1,MUS,2820.833026528629,2835.474742382669,0.95,2828.11587366694,3.7333960489272946,2810.090097953216,2844.5254,0.95,2821.3493503151262,10.775703763356665,18.028584314167812,41.37987286897859,0.95,33.299300417655154,6.189163305692019,23.56096810531544,29.062526021871378,0.95,26.70434373603802,1.4027337723161277
26299,6758,Algorithm 1,MUS,2266.4786647724504,2271.919834055349,0.95,2269.1291846237827,1.3908530802647874,2265.62603125,2272.3482021276595,0.95,2268.0677291666666,1.7691607192517997,5.8076341272595915,12.395978707622154,0.95,8.660225691634865,1.6812993784425652,7.307710050167563,12.612776539499482,0.95,9.942387202239273,1.3944811923145242
27723,7723,Algorithm 1,MUS,1958.6261906816583,1968.1250069687605,0.95,1963.4066021335543,2.4299248463241185,1951.1481904761906,1973.5127303388497,0.95,1971.6980822510823,4.621009977025369,7.2604155258478515,27.097689705085745,0.95,14.87843956394202,5.50609563204207,15.199159246163031,18.82264558642257,0.95,17.361058314464536,0.9168345460733034
28082,9149,Algorithm 1,MUS,7013.407883535498,7071.503498214434,0.95,7042.058262192574,14.866874057086308,6970.331805555556,7127.176512820513,0.95,6982.774730769231,42.25871954029661,53.45614349979172,162.95176271789776,0.95,98.267112518872,30.3752682387557,94.67492506099839,113.90282817935082,0.95,106.25091531251947,4.897196066787614
28331,7610,Algorithm 1,MUS,2746.660078057312,2752.7209564388613,0.95,2749.5811836729945,1.545377284130362,2744.7795454545453,2751.9402258064515,0.95,2748.6924258373206,1.8871137722323612,6.390531277608354,14.610400096549121,0.95,9.444544065138325,2.1034730033446802,8.01914585836674,14.12841324783603,0.95,11.03478580064943,1.6245213502634992
28655,6870,Algorithm 1,MUS,3000.2398021646395,3016.551263971114,0.95,3008.5901299786938,4.171172940538711,3009.6409305555553,3019.604836842105,0.95,3015.5195335227268,2.762129777853256,8.895105642080766,21.5518289171456,0.95,12.19663961108029,3.365230097020095,22.504029187842225,35.316617945686126,0.95,29.79670214830045,3.264617239656332
28683,7988,Algorithm 1,MUS,3360.420305995467,3380.722881974427,0.95,3370.183822451,5.217264433809796,3348.9150467914437,3363.559645,0.95,3353.42969534632,4.919426899962963,13.01200701956013,41.73677382454477,0.95,26.075599190920492,8.253409461866834,29.10420860776899,43.90300358865564,0.95,37.175592767302334,3.7838410448271373
28743,6626,Algorithm 1,MUS,5372.409271175794,5416.2092070403305,0.95,5393.931948708981,11.182135974582337,5345.45975,5382.319,0.95,5361.707404761904,12.711455942251227,34.37792040338067,101.53523139297563,0.95,63.18540331823531,17.849395865652575,68.70268180426427,86.82931859850308,0.95,80.00630678999892,4.614204493742699
29114,7428,Algorithm 1,MUS,4601.685548830191,4618.866615642921,0.95,4609.763417975888,4.395846843077491,4596.219035714285,4615.7424575273335,0.95,4603.36975,5.236880214890251,17.21003358944335,33.058124653100826,0.95,29.347976141334943,4.117051996679244,19.478825254139082,42.03568897822069,0.95,31.465586336496866,5.9155840318838555
29343,7486,Algorithm 1,MUS,3019.5347090059863,3047.9426936932377,0.95,3033.2982055328293,7.243686878513917,3005.9911315789473,3033.197452380952,0.95,3023.6350833333336,6.358256418435709,28.001906583381466,67.06221515940756,0.95,53.457240930111126,10.929561929640906,40.59710857903867,59.94296632509136,0.95,51.65871602554209,4.953149963557006
30081,8978,Algorithm 1,MUS,4857.670265079432,4869.403540609978,0.95,4862.955040228825,3.020030651858012,4856.310583333333,4864.9354680306915,0.95,4860.4529527649765,2.715662402042684,8.421727764759511,15.663552859908481,0.95,12.158173402330988,1.7894402909636804,9.841581118992105,30.851238387316123,0.95,21.60417411102857,5.553575319457801
30544,10721,Algorithm 1,MUS,2457.2674804260805,2474.525062511584,0.95,2465.9015008449546,4.40472646981506,2437.8411428571426,2494.0516901737965,0.95,2471.749153846154,20.699798317732874,7.686021344197824,47.72220594026182,0.95,41.908445305022965,12.692027931942793,29.16160809380018,32.838446994278236,0.95,31.494488934198536,0.9366372768897947
31412,7269,Algorithm 1,MUS,2620.9898117639964,2650.8800220887983,0.95,2635.6348193375998,7.621359720775921,2593.4481818181816,2646.03990625,0.95,2605.0805941176473,15.066674688573007,13.790804717472225,77.42945511960234,0.95,32.39807632301766,18.87887280196525,46.14216721243572,60.55135803975172,0.95,54.561516519639326,3.6574658228086254
31874,7513,Algorithm 1,MUS,2253.3861738692412,2258.7017408426486,0.95,2255.9700790445236,1.3625250845927277,2250.903769473684,2258.861578125,0.95,2254.9370292832173,2.266795411585858,7.520887299525799,13.627861159258385,0.95,12.023171260415426,1.6292781412006356,7.622329250512236,11.71870938643667,0.95,9.688376828024781,1.0654026805233276
31895,8355,Algorithm 1,MUS,1893.4350308571284,1897.6052703099797,0.95,1895.613998636707,1.0617697629228973,1894.8049074074074,1897.7482605105104,0.95,1896.7269687822497,0.7181608075088008,3.148811046556147,6.69696729273308,0.95,4.784766582526131,0.9121918952100885,4.785833292583598,9.974899023963832,0.95,7.599131538015277,1.333258925623177
31916,11359,Algorithm 1,MUS,8452.862251624998,8509.347260375,0.95,8479.130968333333,14.476662958725282,8437.32275,8460.452166666666,0.95,8448.356541666668,6.509453432460246,22.076469583064316,67.47590467706323,0.95,35.52964351922319,11.888915340122033,67.66264670704226,128.68206850460962,0.95,103.46499152169235,15.69531233649267
31927,7243,Algorithm 1,MUS,3476.303950128347,3497.6477800885027,0.95,3486.4363234360985,5.477723074253622,3468.117125,3472.9431346153847,0.95,3469.937402777778,1.3336302063111751,4.952816420403259,18.4978161071156,0.95,11.366752176533495,3.342036492725783,27.799853179271718,46.48914093572671,0.95,39.047133168633174,4.7978729282462
32385,7894,Algorithm 1,MUS,1483.6410108140367,1488.7101791487737,0.95,1486.1721544828051,1.2982337602415719,1485.0687766554436,1490.0862649239898,0.95,1487.5512345238096,1.2736786776516191,4.403582327205414,14.440514206051956,0.95,9.13157004204893,2.9026043858014963,7.571176825301901,10.844522260413806,0.95,9.276377016411248,0.8377216531716701
32625,8196,Algorithm 1,MUS,2613.037414050872,2625.989988847686,0.95,2619.3717328641515,3.3131413753834487,2603.402037698412,2617.3096180555553,0.95,2605.8066866883114,4.2811298170991,6.90183279669841,27.79896837595844,0.95,11.035102799087694,4.820334717646679,20.432996943242742,25.459150947492745,0.95,23.684692345934135,1.2880105248845184
32894,7704,Algorithm 1,MUS,5145.844819860978,5213.485745500319,0.95,5179.4872299349245,17.223437916053516,5066.577034482759,5255.285538461538,0.95,5141.7500134607035,52.666097342610044,45.73439858270227,197.33337238263152,0.95,134.6189212679163,37.00667652410793,106.98967634712785,136.12414155839838,0.95,123.08200819105038,7.455928152381822
33487,10050,Algorithm 1,MUS,15674.05954664286,15837.007476071425,0.95,15755.063111428575,41.686025561650425,15491.977785714285,16035.369714285715,0.95,15805.08607142857,226.57841643564112,40.85378357470174,414.60632923926465,0.95,392.41159583330295,113.16334747237576,279.5744314720781,307.15237207806604,0.95,297.99054372927424,7.0181560488065475
33489,10489,Algorithm 1,MUS,7132.615581035487,7223.786929105787,0.95,7177.057135814059,23.321346461955095,7066.433545454546,7149.103275757576,0.95,7082.952722222222,31.337328117518823,37.39840299652984,184.22383747893744,0.95,90.63527608484138,37.37170663161398,144.74374309645404,178.22419058440613,0.95,166.6578756428429,8.582423148337822
34535,7835,Algorithm 1,MUS,5218.329665804236,5229.710858727997,0.95,5223.8653355277465,2.8960118220247835,5216.520888586957,5228.46478584392,0.95,5222.33346969697,3.5802504864555957,13.148919113736907,25.425617521796653,0.95,19.580443119945357,3.186059996059702,15.507734239966641,25.63569043154707,0.95,20.72229404694209,2.6275529107763638
34814,7498,Algorithm 1,MUS,3101.0781847369435,3114.6523591793707,0.95,3108.3196616299874,3.482502817482083,3111.927472222222,3117.624629310345,0.95,3113.9718944444444,1.5433118807268296,5.660599352004742,11.858955611314498,0.95,8.888337888132147,1.5615159622771448,14.935746866494803,32.03862341724829,0.95,24.99628093418575,4.360647550330997
35250,8292,Algorithm 1,MUS,2031.4875257007577,2035.702066435722,0.95,2033.4409498221312,1.0782749325153755,2030.6158771008402,2034.25412,0.95,2032.0968878205128,0.8651437745627768,3.5804142075370504,6.7079576721282965,0.95,5.16702564160031,0.7627370142256572,4.499630192750256,10.32144558903287,0.95,7.680222581422828,1.5116591947190294
36251,11825,Algorithm 1,MUS,7916.541432569737,8013.527434105959,0.95,7966.07747305438,24.753853127936274,8028.316877107365,8087.071913043478,0.95,8073.345353030303,20.812470870402528,20.177509368092494,149.89739588739693,0.95,39.753109025259064,33.13686121103684,147.9552583691747,194.08418592370964,0.95,177.2486756214295,11.793467170182048
36258,8035,Algorithm 1,MUS,5996.516442399939,6008.645216717431,0.95,6002.037971037272,3.112839284634841,5997.255861111111,6004.2306988636365,0.95,6001.474966666667,1.986162894785777,7.676708513711016,17.495982841698382,0.95,12.13167492295308,2.5926880126066996,11.626780957551977,31.6681547662178,0.95,22.180026155010154,5.326769225604557
36372,12328,Algorithm 1,MUS,5839.661695910149,5907.211465943056,0.95,5873.969936057264,17.238606143308942,5790.389177606178,5963.5905454545455,0.95,5944.421349358974,42.61747562783057,29.632857358258857,184.78984014873834,0.95,75.90201135952162,43.32194512240693,109.29283255823432,132.00383831976822,0.95,123.28181855620879,5.72334305513047
36825,9754,Algorithm 1,MUS,1784.6043822256095,1791.262978716352,0.95,1787.8204205311333,1.701859227210194,1778.598898005148,1792.2566851851852,0.95,1782.7201738816736,4.246277004806225,3.3740719280293128,19.410621858274883,0.95,9.72268991657943,4.650915975735419,9.679457999278508,14.074586730155895,0.95,12.08883150602674,1.1229175501817026
37132,12881,Algorithm 1,MUS,10846.202975888884,10941.579043222224,0.95,10891.20063111111,24.316143095544607,10826.251055555556,10855.315555555557,0.95,10836.026222222225,8.138733527575534,29.38018947839921,66.09405972659542,0.95,45.68071725567151,9.427661277375131,118.7044704345533,212.25669542307827,0.95,173.79787631862595,24.572579518877976
37328,13131,Algorithm 1,MUS,9482.31993204545,9489.072280409091,0.95,9485.617347272726,1.7216946321117468,9482.032454545455,9489.531090909091,0.95,9486.804818181816,1.685749079335229,5.746557497978211,14.079530867308371,0.95,9.153437455675945,2.4346467450126545,9.257241651435635,14.980465106117073,0.95,12.296425436798668,1.473221784760631
37724,8937,Algorithm 1,MUS,2737.5187107398774,2753.9256538486743,0.95,2745.6698327344843,4.1914912818759635,2751.1489248251746,2759.632791666667,0.95,2756.4645,3.1180097267923075,6.521049083351181,39.66591883546298,0.95,11.976745846461228,7.6949334110860095,24.150107959117413,35.20949953410915,0.95,29.93097455214364,2.8334980477928746
38326,9063,Algorithm 1,MUS,1512.813134409982,1517.3172172328996,0.95,1515.0663742233114,1.1513062737380242,1508.522880952381,1521.6302592592592,0.95,1515.1287028508773,4.482537462366855,4.0475720581413,12.799245426086154,0.95,11.186479977350462,2.44947648603625,7.392647192845656,8.804102438299571,0.95,8.202774226450956,0.36057188090985604
39183,13091,Algorithm 1,MUS,6740.614051256228,6779.858802025125,0.95,6759.994202787913,10.040979564129866,6721.7705804347825,6785.141363636363,0.95,6746.0202781862745,14.823381624831665,51.14101495264224,104.7997895612518,0.95,73.76710488481633,13.83185586986584,59.21021252751913,80.95231269900285,0.95,71.43497427155042,5.520374677805327
41022,8827,Algorithm 1,MUS,4383.0316545365185,4410.641755412528,0.95,4396.553264033712,7.067487929033158,4367.021,4397.906888888889,0.95,4378.4995625,7.521656139272555,22.425853804054146,77.94434948109348,0.95,47.307714260551215,15.744555007126007,43.23538415383435,55.638354641257,0.95,50.58562460897443,3.1591993384589934
41626,14011,Algorithm 1,MUS,5172.797893217362,5181.060518532337,0.95,5176.821663572387,2.110062587260176,5171.41335,5179.393692307692,0.95,5173.605021951219,2.1997099644416753,6.495789766255451,16.885225200227428,0.95,11.718190610521875,2.6161322027863134,10.994845358285769,18.669306027421378,0.95,15.093780753481619,1.974175842954379
43137,10576,Algorithm 1,MUS,1997.9989117023333,2004.8167762603205,0.95,2001.279320648802,1.7351171935830803,2000.1071470588236,2003.992224137931,0.95,2002.0321864864864,0.9648966539563777,4.837877269110504,12.411874770494645,0.95,7.704115621366833,1.8333452681212214,8.415892632833698,16.097328654269308,0.95,12.387659279666648,2.012260144150856
43773,12127,Algorithm 1,MUS,9058.847357333334,9084.105592708333,0.95,9071.923345000001,6.455206205453704,9068.17775,9090.97425,0.95,9079.075958333335,7.053874400860317,21.508386693150726,47.591706255080155,0.95,32.046521981060046,6.384058471762221,33.55288622329831,56.052378181003384,0.95,46.06176373369241,5.751495210023472
44116,10102,Algorithm 1,MUS,2676.6914102672235,2689.0752717991304,0.95,2682.8913251606255,3.165950743877124,2678.8640806451613,2693.9658714285715,0.95,2688.93715962963,3.9751526815078417,10.669856515886641,30.961424617429493,0.95,16.98906309005038,4.720877453942548,18.21288635316541,26.51393290202301,0.95,22.6292095910118,2.1218412764784564
44956,15979,Algorithm 1,MUS,6741.432853850177,6757.107868605248,0.95,6747.75456866503,4.121445843596288,6739.4695625,6748.649263157895,0.95,6742.852516025641,2.105293704672033,8.042962981611163,16.334208255464695,0.95,12.083109866775366,2.208587944759226,10.38838210282248,47.38286075221965,0.95,29.339084778432397,12.211480477463734
45173,10346,Algorithm 1,MUS,3831.733605218396,3849.632235540012,0.95,3840.299091125544,4.558361749776098,3832.283875,3847.9721704545454,0.95,3843.170041964286,3.462699850827656,17.05207726601511,39.14333269506691,0.95,26.535858583423323,6.28325136997012,22.335030745712785,43.952391095202074,0.95,32.43387059467173,6.014572749172766
45335,15622,Algorithm 1,MUS,4151.479452061251,4157.993126788603,0.95,4154.458421063366,1.6680533681555318,4149.6045200562985,4155.6485,0.95,4151.398799889135,1.6866937914416875,5.294991976284447,10.110640040540607,0.95,7.386577368277752,1.193858606152639,6.27933727211827,16.426946188053897,0.95,11.931094054870236,2.60463756311619
45430,11131,Algorithm 1,MUS,4145.932897268306,4172.180085493566,0.95,4158.551562464646,6.6989224310202955,4130.544134792627,4142.94275,0.95,4135.516796238245,3.3087323185594317,10.19514482396865,32.90432723153265,0.95,16.03601695145864,5.768378941688592,37.90376553954489,53.99505000276012,0.95,47.85718753098892,4.151163136283866
45439,10111,Algorithm 1,MUS,4020.2288576639817,4043.1345441707895,0.95,4031.8616607429826,5.848476763093658,4025.7912746031743,4061.715722222222,0.95,4051.4467613636366,8.762354494915861,15.152188204328272,57.521976730447136,0.95,29.65206660754187,10.535036850682966,36.06394157514533,45.10835162975058,0.95,41.69874489078255,2.289827932534604
47709,9638,Algorithm 1,MUS,4400.533834788864,4424.902003414826,0.95,4412.118679728096,6.239653689720841,4409.91368,4422.240983333333,0.95,4419.888626657825,2.845469701358391,7.696204703364751,47.612603133825104,0.95,18.510536841960622,9.415729811626047,29.096935750882665,60.072503154816374,0.95,44.54663575664521,8.32536363633639
48113,12484,Algorithm 1,MUS,2951.410743767686,2966.5031921167056,0.95,2959.3402163337314,3.865216426144753,2959.963074074074,2973.6575724789914,0.95,2964.8917184210527,2.9525089935839604,7.943389234267043,21.496973124741594,0.95,14.630992228932259,3.007439422297394,18.905902241030304,33.65949946875914,0.95,27.59627149834255,3.762346614175848
49087,14256,Algorithm 1,MUS,8146.23548503846,8164.019543923077,0.95,8154.870593846151,4.539278827895881,8135.074692307692,8161.461,0.95,8146.875423076923,6.374404978687668,17.462404628440822,39.78733800901774,0.95,28.076737001538277,5.132624249706124,24.861841864170547,38.36228026554386,0.95,32.510541046837176,3.4564274551825562
49672,14462,Algorithm 1,MUS,6551.900228293484,6564.638314206587,0.95,6557.965501049649,3.2511320916009923,6544.584666666667,6554.999,0.95,6550.64675,2.588272192135585,8.532561137138485,20.44944071029883,0.95,13.165840766259272,3.1702448991026904,16.844548643592958,28.1640896982206,0.95,23.262865816025855,2.8950811863047146
50545,17397,Algorithm 1,MUS,7082.922830346529,7092.038388395443,0.95,7087.223184433418,2.3246971430800487,7081.527294117647,7091.861400000001,0.95,7084.978405518394,2.5417972954574175,9.921939782485364,17.741095171989258,0.95,14.591587746026539,1.9420444680175344,10.932024220869705,22.773738682520115,0.95,16.626451713484045,3.28257971990812
51297,12479,Algorithm 1,MUS,2415.48502038165,2433.9860887270797,0.95,2424.5130451073665,4.719182969222151,2399.021984848485,2430.7151851153503,0.95,2413.3134554771505,10.69131603860982,9.378037623909924,47.27433430299374,0.95,28.82213637872857,11.25104950312282,27.59273880434924,38.13630822214391,0.95,33.71596317379984,2.695412544555549
51402,11917,Algorithm 1,MUS,2352.7029281403775,2361.5442616477103,0.95,2357.405954101742,2.2647852914128928,2359.988935,2363.646922385621,0.95,2361.8359312499997,1.0357921630469027,3.5812202469628778,9.440076685163252,0.95,5.496143948889272,1.4210979229102707,10.60041971540299,19.89240572048136,0.95,16.123526519733694,2.374290430869931
52061,11091,Algorithm 1,MUS,3872.9074172204955,3898.8265533097856,0.95,3885.756669146267,6.629439225709559,3849.0302916666665,3920.7590278571424,0.95,3860.7792266666665,18.172328525941687,19.189998165309625,70.94482778611867,0.95,36.75757235342261,14.989679237133005,41.874783504821075,50.73997421128962,0.95,47.24191943951371,2.23699928902572
53343,11558,Algorithm 1,MUS,3604.6450857799127,3628.026357774764,0.95,3616.685870210186,5.989495162396296,3625.887035714286,3640.931,0.95,3636.173517647059,3.6333767465773295,12.469250698910477,34.97994089773201,0.95,18.642225796812212,5.417594903016239,34.63093306403226,47.914443355994244,0.95,42.85035692111548,3.4139021565431555
53522,13978,Algorithm 1,MUS,2573.8875570758305,2576.7904055145495,0.95,2575.1466206905147,0.7494527302176801,2573.7875254629625,2575.155971875,0.95,2574.8047763829786,0.35370142588772957,1.1150525119158832,2.6780579140401666,0.95,1.9290101393643992,0.39795945122864074,2.188333764913102,8.141703382081696,0.95,5.352765299719361,1.6811323501064532
54161,11965,Algorithm 1,MUS,2689.725059480386,2703.6978386110595,0.95,2696.8788989854006,3.5579578328141603,2703.3768666666665,2712.3286095238095,0.95,2709.875315789474,3.923237667731279,7.771047762036323,31.347558621766236,0.95,14.248197650752067,6.126592456018114,21.6341136483068,27.721438579549094,0.95,25.419510903619976,1.5480996339606174
55401,12803,Algorithm 1,MUS,3070.4564220970738,3092.775048853213,0.95,3081.0000880002285,5.699055786858943,3048.361192857143,3103.6074,0.95,3082.3325069875777,18.18432310398182,6.975350101100704,54.931314652819026,0.95,50.39922110523488,16.830213149123054,29.9206223528941,53.93639790659477,0.95,40.692431141929326,7.154075736124593
56089,12990,Algorithm 1,MUS,2643.615548099209,2655.431819152786,0.95,2649.232770915533,3.03481294132997,2637.4093970588237,2640.6468569078947,0.95,2638.7970018939395,0.8680060504599216,2.7320836052458595,8.520598775373902,0.95,4.899750564935062,1.4935916722691231,15.977650528910724,25.550158618009245,0.95,21.643078519723897,2.4440928297318614
61238,14735,Algorithm 1,MUS,3533.6332871354803,3537.878862192836,0.95,3535.52289341987,1.0830185746107235,3532.6278755681824,3535.6081925,0.95,3534.279635167464,0.9242248176564787,2.6602418407711994,6.032958747893641,0.95,4.138224496446045,0.8332246261801103,3.847090309899702,11.366600870821975,0.95,7.703955822072613,2.103444893079277
65552,19947,Algorithm 1,MUS,19271.78046908334,19301.608361583338,0.95,19286.65544,7.60480389920763,19268.250833333335,19306.935833333333,0.95,19295.300666666662,12.16558913764236,33.47191830575466,64.98705174625104,0.95,47.37475245892541,8.092931280940196,41.10686569462928,66.27332623742184,0.95,54.168770246068405,6.455655520185932
68073,17012,Algorithm 1,MUS,3280.206651700922,3283.5538715068437,0.95,3281.6564760531874,0.8600785672459055,3279.9999555519894,3281.815012318029,0.95,3280.6730244932437,0.4752499278634525,1.7779964214794712,4.984620017581049,0.95,3.381699246907241,0.8936930396537212,2.8911364017103036,9.427258055841934,0.95,6.1265123156832555,2.02166265852515
69303,21188,Algorithm 1,MUS,9453.22197768182,9470.839403227274,0.95,9461.979001818181,4.481492450806735,9447.184454545453,9477.497,0.95,9466.220272727274,6.618038416211518,23.140352998268273,47.46712293001651,0.95,35.34686814519542,6.133921251070068,26.572511600504246,36.65663846598796,0.95,31.944553155524368,2.576514454738898
70611,14706,Algorithm 1,MUS,7462.057360538918,7473.070747898159,0.95,7467.405325949587,2.8097407564908234,7459.867364661654,7470.202166666666,0.95,7463.608291554055,2.5274885365277533,10.863949771570919,22.874964393888266,0.95,16.52920089552171,3.1528663328469846,14.701624936343928,24.789511635036853,0.95,20.113390326077752,2.587412141220284
71004,16256,Algorithm 1,MUS,2491.643094450927,2495.014421063657,0.95,2493.131920895923,0.8657998343348221,2491.238895348837,2492.0976299999998,0.95,2491.7587991698592,0.21942915220278955,1.006941002812617,3.043349921235608,0.95,1.697851667424016,0.5054697933913549,2.566213010751919,8.992347842023593,0.95,6.1981036998562,1.690220443617934
71273,20604,Algorithm 1,MUS,10172.819236550002,10209.839400350002,0.95,10190.615204,9.473036102716877,10149.7193,10187.32005,0.95,10170.84325,8.755611376446277,29.902114089131633,78.87913704961538,0.95,48.4421750199792,12.39458832294293,51.01378862372467,79.85115927778524,0.95,67.59894740748547,7.3660903872419246
74565,21517,Algorithm 1,MUS,9767.39906918182,9794.567490363639,0.95,9780.820976363639,6.9285634754609156,9756.188454545456,9801.824545454545,0.95,9769.517727272727,13.367112256054583,33.18381206586864,68.90624300166922,0.95,51.65257004661969,8.686359013301832,40.58135777878675,56.515830503838906,0.95,49.424254447046685,4.073501966417373
75773,18087,Algorithm 1,MUS,4264.799239844351,4277.819224137026,0.95,4271.200278450755,3.3247084850253374,4252.600152173913,4287.804344827586,0.95,4256.450564102564,9.896371881408456,6.0046790343457985,38.14813128523529,0.95,15.982868487061806,9.283277438515944,20.925906935380386,25.705465556327866,0.95,23.78276310008864,1.2073827220298752
76856,16002,Algorithm 1,MUS,2047.7011493058708,2050.5141361126434,0.95,2048.930374860067,0.7235041956097961,2047.41048,2048.7623462772785,0.95,2048.0266967613134,0.3415391143553758,1.6196723926736525,3.521099122715424,0.95,2.5890917004848064,0.491405096347609,2.3594254811265167,7.763738399816346,0.95,5.177752530169962,1.5373502881996595
78846,17751,Algorithm 1,MUS,3668.2490567579057,3672.634718418569,0.95,3670.2628328776527,1.1218753865796325,3667.160590909091,3670.6551153846153,0.95,3668.3434198872783,0.7294420473479944,2.6288615533281803,7.662505837647629,0.95,4.495005996284718,1.3054632879956138,4.9021301449775745,11.279093713797353,0.95,8.00548463357829,1.8137904493924322
84673,23829,Algorithm 1,MUS,3947.1228363531163,3950.6941256940177,0.95,3948.7885774738725,0.9142404124078926,3946.475234189724,3949.1841666666664,0.95,3947.9372508445945,0.7012944812373934,2.5585329994047834,5.402277192423311,0.95,4.072331477701664,0.7525750283980851,3.8808422167334724,9.179671684907687,0.95,6.558243924718116,1.4240313190098497
86534,19326,Algorithm 1,MUS,4674.2986988687935,4681.260634748919,0.95,4677.772850052415,1.7768866417124798,4673.504916666666,4682.144,0.95,4677.736975675676,2.006866692344576,7.796962158078714,15.34393627066355,0.95,11.060008845994732,1.8099628651358077,9.997548316905133,14.881084784540777,0.95,12.654979541436864,1.2452076891089312
89080,19262,Algorithm 1,MUS,3006.173959175457,3009.718624784772,0.95,3007.8709835765185,0.9027331291836315,3006.0338860526317,3008.362896551724,0.95,3007.120767730497,0.6707763705169357,2.460473496317495,5.906709182634835,0.95,3.7348082674538903,0.9100743077463292,4.32209816567928,8.459150803731546,0.95,6.46558888069298,1.075569183416935
90214,19586,Algorithm 1,MUS,2669.9042383451106,2673.2740949408253,0.95,2671.41798097068,0.8660305714991684,2669.4539149659863,2671.0153982683983,0.95,2670.467677154583,0.4261317877553451,1.8957786570602644,3.8591566980425744,0.95,3.1169638671852793,0.5289061066965315,3.0597230653218546,8.956655964704723,0.95,6.164506073576394,1.6041742939441517
90852,20241,Algorithm 1,MUS,3431.837463651159,3435.8776305972433,0.95,3433.7114468085,1.033970726756795,3431.2112115384616,3433.752125,0.95,3432.5108194444447,0.7418884654089373,2.5081508831029162,5.118836323129465,0.95,3.562049846949084,0.6577216298915615,3.9891479750551038,10.019448391015548,0.95,7.395064465291543,1.5334928316429537
91322,21897,Algorithm 1,MUS,5076.191580823516,5081.1462214670955,0.95,5078.491337312445,1.272177121233039,5074.565799999999,5078.1716333333325,0.95,5076.4814923469385,0.8415288379182495,3.7042911285800586,7.637690907818127,0.95,6.1016631318480155,0.9967801205833328,5.4020624558846455,12.078410425838143,0.95,9.077812961875036,1.7080243223012361
92753,18078,Algorithm 1,MUS,4927.9708663215715,4936.67345940008,0.95,4932.190982182633,2.2326686750599123,4925.357083333333,4931.4629444444445,0.95,4928.068898291925,1.7192351797806087,7.117390025307336,18.57124771232538,0.95,11.260730321326243,2.9039588551082978,12.247916588891364,18.913716238936097,0.95,15.872290132274099,1.7031779612149172
93638,19096,Algorithm 1,MUS,3619.4999920606383,3622.437812831811,0.95,3620.845293807958,0.7509396464743421,3618.35115625,3622.003935421995,0.95,3619.7317311538463,1.106340713869751,2.614935703575611,5.03796815173461,0.95,3.908857981612021,0.6054017696505403,3.170845888427074,7.523679737663782,0.95,5.369956970697106,1.1949842297648918
97973,29077,Algorithm 1,MUS,10134.1324136,10144.588684349997,0.95,10139.268635999997,2.6617880650115326,10128.1814,10140.35725,0.95,10134.368199999999,3.3199907933564607,10.81066125532346,28.166211909949226,0.95,19.30152427732834,4.617638066477508,15.729316970253533,21.567246223113866,0.95,19.0348963496935,1.4850450765756118
100066,20607,Algorithm 1,MUS,2927.735413468544,2930.5572773392664,0.95,2928.9400739082403,0.7287371990495602,2927.7977754289213,2929.0566162790697,0.95,2928.3496451612905,0.3344954947164636,1.2521964624748445,2.7724366904288473,0.95,1.8102180452768055,0.39758870014175646,2.185788562562047,8.054925858255881,0.95,5.199297513973224,1.7713170139956156
100438,24973,Algorithm 1,MUS,3672.43376313693,3675.290661868448,0.95,3673.7118362993056,0.7338944569941962,3671.761569767442,3673.5699268292683,0.95,3672.411338541667,0.4802296297943272,1.5598405811530653,2.8603139027853275,0.95,2.2212916426249767,0.3333660152912893,2.3056579447913164,7.351490807177676,0.95,5.252900915608143,1.2789931250768094
104466,28339,Algorithm 1,MUS,3819.0207549022984,3822.5283854073664,0.95,3820.690286813212,0.8978366895473008,3819.03984375,3820.5317954545453,0.95,3819.7387996031744,0.3845321295292815,2.0650033344092704,5.335767093054765,0.95,3.368153107025481,0.8032938869070684,4.404587500299474,8.086095133323392,0.95,6.426155076010524,0.9425634783473943
105357,19344,Algorithm 1,MUS,2952.4955536950947,2956.244403049365,0.95,2954.2026496003655,0.9605092276458337,2951.2239166666664,2953.392464009288,0.95,2952.171552083333,0.5814958404701636,1.9347903352313427,4.8518793573854815,0.95,2.9876720071855334,0.7517913607564902,3.602025085371789,9.658538603842638,0.95,6.864041218757059,1.592348324994192
106906,25003,Algorithm 1,MUS,2558.8749017116293,2561.604016764531,0.95,2560.080825001322,0.7034560867215068,2558.7307083333335,2560.33085106383,0.95,2559.121499206349,0.47212940373773626,1.6387075260796466,3.676048560543598,0.95,2.7106429852739926,0.5124191282035275,2.32070782486275,7.58413939981032,0.95,5.008090941603379,1.5335122993397394
107438,23589,Algorithm 1,MUS,2994.250661507327,2998.586708450655,0.95,2996.124716333504,1.1217787171086275,2993.3020383406665,2995.1340944444446,0.95,2994.3079052197804,0.44658344837404856,1.68359219139367,3.779779049417415,0.95,2.6869746355178403,0.5403377078715204,3.136008862523545,12.153801571490407,0.95,7.989791340883934,2.502818398871384
110384,24150,Algorithm 1,MUS,3594.5616456576845,3597.8295785794808,0.95,3596.1047026896968,0.834027074487307,3594.3327022792023,3596.4432789522057,0.95,3595.281730555556,0.5182796045387168,2.138479640730596,4.608382711032737,0.95,3.0776022053618264,0.6237072406314643,3.783906944602495,7.850135549363581,0.95,5.961714748794214,1.0488679677350092
111442,28204,Algorithm 1,MUS,9353.632020500003,9376.129804090908,0.95,9364.783216363638,5.737407543654801,9341.431727272726,9389.431545454545,0.95,9362.730681818182,13.719047729169912,31.968224977906107,63.27211038578716,0.95,51.66672213727677,7.58927819376796,35.0466123300133,45.54649031638727,0.95,40.83855600321867,2.6780986507760285
116316,31510,Algorithm 1,MUS,7665.322004702919,7680.257879744703,0.95,7672.471391006295,3.8104699642640028,7660.2329666666665,7674.407847826087,0.95,7665.13268452381,3.686591378591698,9.061907642965027,30.582588036088854,0.95,16.00322806647848,5.507336945535907,19.28454164272208,34.28170864114725,0.95,27.195676928967263,3.865747158076724
117711,31889,Algorithm 1,MUS,7576.415119831164,7591.735181701655,0.95,7583.980017234001,3.9181590558844137,7572.534273188407,7594.440768092105,0.95,7582.865153846154,6.115903135382715,20.96603573777784,39.90175823221738,0.95,30.98678526665766,4.741270551420912,22.31373531958967,33.567647249664894,0.95,27.98113959935579,2.9042422451560115
118261,26014,Algorithm 1,MUS,3623.919986788019,3628.170371141227,0.95,3625.7409455455686,1.0998678139797766,3622.9457333333335,3624.7972765957447,0.95,3624.0527223214285,0.485994794641427,2.002063493306085,4.308950766902109,0.95,3.1308850066766887,0.6019415195180909,2.929837168732256,11.940764140954668,0.95,7.841393835556533,2.4784893859174217
122471,27481,Algorithm 1,MUS,2847.8101875752163,2851.0590422902956,0.95,2849.2532318966214,0.8348875526053066,2847.3064886363636,2848.660747222222,0.95,2847.954577028372,0.32299091989273143,1.3635828167003474,2.926323123635562,0.95,2.014501165250448,0.4008856412414073,2.51722938368135,8.832346661351982,0.95,5.972032524891122,1.6654684607298835
123925,27485,Algorithm 1,MUS,4281.744164343315,4289.394517512218,0.95,4285.346998706039,1.9560534379447745,4279.383369583333,4282.005428571428,0.95,4280.83704315197,0.9167624222727447,3.1153873246905426,11.918857056579933,0.95,7.498860493979893,2.2363319489926776,9.27317904283236,17.978743561189372,0.95,13.967109196563085,2.239894632070118
127086,33961,Algorithm 1,MUS,6116.689128331276,6125.070882682909,0.95,6120.705852340843,2.1424236736485,6113.223533988534,6122.562599999999,0.95,6117.27878125,2.572126162373093,8.61106049062343,19.723027826886803,0.95,12.662313076340022,2.7890128684142117,10.737233482875713,19.575116549317936,0.95,15.363180329490607,2.2940561200805187
129420,24402,Algorithm 1,MUS,4895.165587930674,4901.96843055123,0.95,4898.189163304386,1.7482651612943692,4893.137316310976,4898.831678977273,0.95,4895.642289566756,1.6327324534356393,4.674893607122747,9.36484888801701,0.95,7.063818589254934,1.151343877525911,6.165526213491032,18.420024813736976,0.95,12.495805367961971,3.4173476822046442
134879,28562,Algorithm 1,MUS,4403.427047715447,4412.666170202934,0.95,4407.243315083917,2.4036108602940063,4401.987631578947,4406.697102040816,0.95,4404.471233164983,1.2712465131141728,4.642165817766319,9.556874514189726,0.95,7.394888739240899,1.2032663228274927,6.44800844386946,27.210822956516356,0.95,17.122002714554952,6.595421725344341
135973,33716,Algorithm 1,MUS,22715.3597091,22819.031429199993,0.95,22768.013936000003,26.55688349412517,22749.52,22892.356399999997,0.95,22803.276,42.404052946966026,108.48436049401926,280.7734486752743,0.95,172.73090297341403,46.06158639706372,159.45582591277122,211.33861834550032,0.95,189.61288892685002,13.161292592815931
142903,28211,Algorithm 1,MUS,4309.396586467432,4316.2147710236795,0.95,4312.492627039498,1.7473285670953447,4307.933211538462,4312.7245,0.95,4310.5819437499995,1.5124595542810815,4.57282897192612,9.902206673750705,0.95,6.5012150278035294,1.506143293715338,6.52440073252126,17.247658348426096,0.95,12.430783250148254,2.805652531654561
143856,38474,Algorithm 1,MUS,8741.756127666664,8755.24651683333,0.95,8748.388465,3.445745424430859,8733.726583333333,8760.223,0.95,8748.332291666668,6.648561027716626,18.97073151320311,34.56329721138158,0.95,28.49353291913591,3.9098550596724206,20.035051948873825,28.580899190336027,0.95,24.56538517240045,2.186315764351109
144326,39560,Algorithm 1,MUS,8873.721845875001,8898.696608791664,0.95,8885.085415000003,6.401380621438699,8868.971125,8874.5075,0.95,8871.694333333335,1.6653180483104386,5.552892876416445,16.46427270770073,0.95,9.313260609656112,2.801471471810161,24.31439724819545,61.938011809542395,0.95,45.68923860958083,9.61388050296285
145919,42070,Algorithm 1,MUS,7044.187379557659,7054.127469808716,0.95,7048.952079322482,2.5346779730135354,7040.235129032258,7051.358533333333,0.95,7043.831455314011,3.257913924165044,9.140907683869875,19.992445067790463,0.95,14.495238339287141,2.8690182937343707,12.94913134120194,22.478202280970486,0.95,18.08255385046524,2.4433487507207574
150018,34530,Algorithm 1,MUS,5911.979320272109,5921.963707261051,0.95,5916.688477854567,2.5564336994051433,5906.6821956521735,5921.166333333333,0.95,5909.919679894179,4.068093876137928,8.670994970579704,21.858008578570033,0.95,16.039808221801284,2.862305239086628,12.64235960034908,23.636344982923518,0.95,18.17816930614178,2.9103911508319364
150070,28674,Algorithm 1,MUS,5789.575290290475,5796.876358018001,0.95,5793.000370385642,1.860423949856678,5788.592125,5793.905625,0.95,5792.536882978723,1.5581648705353452,5.157579361767527,11.045412326062594,0.95,8.288661075283624,1.5207133013129792,7.904724120603026,18.834331214265934,0.95,13.311637276557452,2.979032142868133
150290,29095,Algorithm 1,MUS,3270.48881884962,3273.8944928773626,0.95,3272.033291817761,0.8754593479260131,3270.41976875,3272.439296875,0.95,3271.1557508333335,0.5084455797895557,1.9981890672429385,4.164081390845578,0.95,3.5137909917950663,0.55757105168679,2.9243299557871105,8.867093319681425,0.95,6.2685062529815605,1.5578363445984642
151470,31730,Algorithm 1,MUS,4980.245361167898,4991.5246545781765,0.95,4985.447272047579,2.883655773084023,4974.61652,4989.211372093023,0.95,4980.338016666667,3.805313355051962,10.015937916796123,21.136304851373893,0.95,16.030604466618794,2.94320754499826,12.907556662409856,28.752274471107185,0.95,20.693061040203204,4.481275296151347
154271,33582,Algorithm 1,MUS,2707.0067787677567,2710.103985146655,0.95,2708.370345027944,0.7983791488108157,2706.92306122449,2708.560777777778,0.95,2707.807575075075,0.4336488696501245,1.4818021402081991,3.7979962413568016,0.95,2.510693916977322,0.5515817642649217,2.505984935953739,8.603589959939738,0.95,5.711258182350464,1.703977356301913
155903,33830,Algorithm 1,MUS,4234.5750124398,4238.769696905825,0.95,4236.578092050283,1.0672870158560577,4234.562909615384,4237.083913043479,0.95,4235.654869999999,0.7711464360646817,2.9300045494192153,7.585619305420796,0.95,5.942827410778817,1.1655790602997347,5.1622370006020075,9.877425246192717,0.95,7.625749050758277,1.2248016537305288
160715,33818,Algorithm 1,MUS,3591.6384444825344,3595.2435674146154,0.95,3593.32816023109,0.9212746231232684,3590.151254861111,3592.9123083333334,0.95,3591.2182530769232,0.7268743786527172,2.464474052601061,5.743773146694125,0.95,4.086872809213152,0.8765249669672277,4.404509409623645,8.50975814358864,0.95,6.5834439434436,1.0664189038643197
162764,45511,Algorithm 1,MUS,8003.440370307692,8031.151471846156,0.95,8016.726006153846,7.060844480733461,7990.240076923077,8025.164423076923,0.95,8003.614423076923,9.196979714081156,29.596401974558137,57.33932588971557,0.95,41.349257081288826,7.024445774355145,37.59228991609709,60.45755833416512,0.95,50.49589802601921,5.845919048041441
163308,31945,Algorithm 1,MUS,3363.269552017674,3366.1934547893698,0.95,3364.567255260491,0.7484790154090497,3364.0897234848485,3365.0314638157897,0.95,3364.4802113636365,0.26481383218980964,1.0870247724256854,3.003230181056776,0.95,2.080849654724354,0.5051568622675997,2.455266863769156,8.106869806632309,0.95,5.3606119507300205,1.5997254743949731
168398,35123,Algorithm 1,MUS,2384.20077300097,2386.9093679699904,0.95,2385.389368148837,0.6931662012123845,2383.8137346938774,2385.9183333333335,0.95,2384.7997207407407,0.5088176288198673,1.733678279221196,3.5748501213164268,0.95,2.5277553859539066,0.4541334803804949,2.298224957557008,7.369960619998387,0.95,4.92855620985117,1.4374129953769672
169153,35589,Algorithm 1,MUS,2978.4839073669773,2981.892579224691,0.95,2980.0137844783544,0.8755001525995171,2977.690563829787,2979.873875,0.95,2978.8692857142855,0.5455585759951158,2.470964349456637,5.184933382713423,0.95,4.216471186466356,0.7083242886983739,3.086158168720468,8.971931763069874,0.95,6.263575520856474,1.5626477546495572
171144,38600,Algorithm 1,MUS,5650.7475745710035,5658.93314746112,0.95,5654.664971049116,2.083789685039836,5651.590785714286,5655.838667025862,0.95,5653.581443010753,1.2042954685333311,4.842798442023331,13.14705307700951,0.95,7.913996818580044,2.1599684709996954,9.604672923195393,20.144009562172972,0.95,14.922763429400739,2.795876569545888
172025,39123,Algorithm 1,MUS,5538.25854213703,5557.688669798882,0.95,5545.704560569947,5.2618712464928405,5535.431345238095,5545.383267482517,0.95,5539.833948979592,2.419090601689762,9.303300365013921,17.134712018874797,0.95,15.090104704824173,2.138099667418464,9.592213581774248,62.0751102448295,0.95,37.555649918822056,17.7899954142836
174363,38933,Algorithm 1,MUS,4348.958201864154,4360.059215230543,0.95,4354.203046986921,2.8324702442878107,4341.939666666667,4352.698,0.95,4346.550283333333,2.648747300707627,6.634152448887366,20.638144460854953,0.95,14.158530377481886,3.6730970584881857,14.632010299657221,24.954547826371197,0.95,20.155823351517824,2.654551327385735
179861,49305,Algorithm 1,MUS,8414.75979341667,8447.381026666668,0.95,8431.484633333333,8.323851636509502,8438.47175,8458.125916666666,0.95,8445.833083333333,5.342810223996395,23.08432869017032,64.67199925184434,0.95,41.65296673551386,10.463664612481894,46.89327887971796,68.30610430143341,0.95,59.43223237803773,5.484842560833967
186639,52604,Algorithm 1,MUS,18588.91552533333,18640.41723291667,0.95,18614.838323333333,13.122839211110346,18581.9845,18656.634416666664,0.95,18614.589416666666,18.40115431857441,69.01502877473831,129.12440382633443,0.95,101.35794720053673,16.083792414999337,76.44017508479396,108.08901162864058,0.95,93.59572769630851,8.076846638125325
187062,35018,Algorithm 1,MUS,4082.844424197345,4089.471281511502,0.95,4085.6979693840212,1.7091572145412315,4083.138530869565,4086.1863208333334,0.95,4084.7390183823527,0.8231172912980301,3.8528686532120737,8.188372400950758,0.95,6.400605697690317,1.0594231183462905,5.218121654042813,18.833940474564745,0.95,12.219184681236726,4.073437070294197
187903,35836,Algorithm 1,MUS,5927.639119975863,5935.263860827152,0.95,5931.400579452502,1.9438818243834366,5925.608027777778,5935.061318181818,0.95,5930.783,2.391865580467262,7.690265831470968,16.383481967482723,0.95,11.804851055421532,2.1770519819831704,10.821104181993807,16.41101733204249,0.95,13.876578346885559,1.4307551295429775
194546,36532,Algorithm 1,MUS,3807.602395073431,3811.1360663674886,0.95,3809.2194283765302,0.9006979616652064,3807.162557413601,3809.199751666667,0.95,3808.188940433855,0.5140504817036616,2.062089843146722,4.5968635125067445,0.95,3.1101583086298383,0.6371303928177751,3.5748035427425013,8.981634895096924,0.95,6.406047630925406,1.4307917746331584
206479,58644,Algorithm 1,MUS,6222.6684479955575,6245.096089102486,0.95,6233.815881253128,5.709506904781118,6228.460558139534,6247.723642857142,0.95,6235.417038647343,4.7280615659826735,21.80784100033343,52.73387446078665,0.95,37.34920027873734,7.74004128520458,31.822795602607496,48.36574794567678,0.95,40.6658976728671,4.23606233074817
207428,43266,Algorithm 1,MUS,2888.870593025973,2891.562131968277,0.95,2890.0907214389294,0.6870049606090287,2888.313458333333,2890.6911589068827,0.95,2889.014369680851,0.6184817829587845,1.9059671904614495,4.633445265239794,0.95,3.4312053247982703,0.7465864572173719,2.8022116260687366,7.14621582370435,0.95,4.927094330192587,1.2632820459109657
226109,46417,Algorithm 1,MUS,2923.4498601238224,2927.201577123319,0.95,2925.23929846763,0.9509754991582972,2923.788375,2926.778569736842,0.95,2925.9755274390245,0.7808447575949471,2.8732787489891054,6.243233842993733,0.95,4.4374997994066945,0.8614616541028233,4.260520425898128,9.488373355385397,0.95,6.796480559417481,1.4285864270977966
231972,55400,Algorithm 1,MUS,12965.241718625002,13011.9972536875,0.95,12988.544787499999,11.959656447591593,12946.63775,13016.803625,0.95,12993.3455,17.1668153200139,66.74312964007258,120.95550962761044,0.95,98.68213223554194,13.495421725195605,70.83801126715399,97.45665017786077,0.95,85.40446761555619,6.789778540820614
233624,44250,Algorithm 1,MUS,5690.270068432153,5699.473380467476,0.95,5694.777937691982,2.3446366570029222,5684.025846153846,5699.351353174603,0.95,5695.360795731707,4.168537834400993,11.665477016629005,23.453541077597354,0.95,18.185794398683772,2.946430803967565,13.160831561615026,20.151779867616803,0.95,16.755092211511325,1.8089022940665875
236899,51447,Algorithm 1,MUS,8347.590822923077,8382.693025730772,0.95,8364.955053846155,8.96495724417391,8347.246153846154,8390.37876923077,0.95,8365.780653846154,10.336756046020492,39.20729928085501,79.65171419359287,0.95,63.28620545336897,9.922423527635317,51.279479189965485,74.5891151678482,0.95,64.01293396738637,5.952679338330973
238313,61561,Algorithm 1,MUS,10083.04152365,10117.397526749999,0.95,10100.522531999999,8.769880069735844,10096.21715,10129.831100000001,0.95,10107.541949999999,8.209048342305351,34.1595481735479,82.35227574795567,0.95,56.95882230878042,12.52948368218313,50.01113422936439,72.5834996156887,0.95,62.58396198038787,5.751809568194603
240797,70383,Algorithm 1,MUS,15400.479412714287,15477.829775499999,0.95,15441.467362857144,19.8626300284796,15447.452714285715,15497.207285714287,0.95,15472.273071428572,13.066574564872766,59.158598249724335,131.76956736062274,0.95,112.66849059973602,20.160732114982583,93.44110700682663,178.53597476679357,0.95,141.58638600786517,21.971506520812433
246496,69960,Algorithm 1,MUS,10542.251777800002,10588.09396375,0.95,10565.278037999999,11.728202417986747,10541.10795,10590.05985,0.95,10571.947100000001,11.681528254274747,55.23448440939244,119.41297554999609,0.95,87.30779202997657,16.496872672075135,69.06472801018153,96.26632473563608,0.95,84.02582589532447,6.9410924254283906
246522,48720,Algorithm 1,MUS,3568.897630732168,3576.6972963559056,0.95,3572.6332144362054,1.9839356223735474,3570.6473235294116,3575.3491592261903,0.95,3573.4964642857144,1.0135436635533268,4.5480507149032015,12.5651642102573,0.95,7.649814326688762,2.0431238831417122,8.959664838053602,18.817575503170445,0.95,14.158620060226943,2.5639550640117585
247550,43550,Algorithm 1,MUS,2974.0811875092313,2977.3021780150466,0.95,2975.506581381149,0.8310500039605221,2973.9303332871395,2975.243592592593,0.95,2974.4021758373206,0.30125775740571015,1.2916052003266987,3.240193730936574,0.95,1.9055862697573827,0.47670271882737064,2.3912537795191975,8.615402458892222,0.95,5.93457748407411,1.6243605585609058
255744,48424,Algorithm 1,MUS,2486.0329141095635,2490.562410493177,0.95,2487.9711824625597,1.1716597617905355,2485.6633719551282,2487.0772352941176,0.95,2486.0868936170214,0.40316257093560404,1.3919611351394758,3.249698743396308,0.95,2.124186043192184,0.496701897322458,2.6348625854600436,12.734163574544638,0.95,8.347331618900185,2.687357653971747
258532,48621,Algorithm 1,MUS,8322.75485965385,8331.953276461541,0.95,8327.315315384618,2.3510791591923548,8319.097230769232,8330.128846153846,0.95,8323.099423076923,2.6782274632378544,8.983187286669118,24.41346055888234,0.95,16.549693275415137,4.17196864816496,14.137766918051529,18.98068187632134,0.95,16.84253371524311,1.2307214883407573
286169,56237,Algorithm 1,MUS,5813.243271583751,5834.884640618916,0.95,5824.1749834567,5.529189905967708,5808.108998214286,5840.451136363637,0.95,5828.751743055556,8.941025339039399,29.671720299586333,53.46727902135439,0.95,41.66444456244362,5.972733386956894,31.69139663685165,46.39069607796653,0.95,39.50886359573905,3.769903900804838
293970,62502,Algorithm 1,MUS,3998.5044726409565,4010.739437495682,0.95,4004.5521077413086,3.1333807920550396,3992.362637755102,4009.99625,0.95,4000.7793317073174,4.9137782753136925,15.724794338361395,31.817462855934938,0.95,23.78078496980656,4.181969162530904,18.51302489754921,25.43137782025212,0.95,22.413243645394463,1.7618002144296987
307213,85650,Algorithm 1,MUS,10247.467929200002,10286.4136392,0.95,10267.386827999999,9.957786586094098,10249.75795,10299.7246,0.95,10280.98105,15.61721713769665,50.759330518843406,94.8168643766636,0.95,74.32244016051403,11.269132942427971,55.59194289466124,85.88962838373679,0.95,71.33655527865713,7.801032665309516
308217,61573,Algorithm 1,MUS,2839.9725781809275,2845.0008099892807,0.95,2842.4451932380707,1.2817749879656986,2837.348,2844.859720238095,0.95,2842.7973981199184,1.9025099234791467,6.7716897578114885,14.098854356969186,0.95,10.234327836046353,1.8637630472424072,7.593602769777399,10.409944041551178,0.95,9.152309335340382,0.717047979926462
313107,65297,Algorithm 1,MUS,3834.910944522586,3844.5746424281006,0.95,3839.657342948136,2.467350518729984,3832.61335,3844.69582,0.95,3839.0135820158107,2.8730225993890484,10.61986985135872,22.45775455532752,0.95,14.917363728768708,2.9696366056923367,13.239001876246556,21.686071682206627,0.95,17.655429971941604,2.1814747199117863
315317,60606,Algorithm 1,MUS,2553.1702646781173,2562.6993409364095,0.95,2557.7159311971727,2.4199302333463613,2552.737696078432,2557.7245321428572,0.95,2555.684821969697,1.388372416755495,4.972652666717721,15.156331691373689,0.95,9.288994698899012,2.949104581455892,11.054489870540758,22.76926810820269,0.95,17.28727725249874,3.037571679959767
327648,87593,Algorithm 1,MUS,17958.214204083335,18027.615438083336,0.95,17992.95495333333,17.67893014428299,17951.8095,18023.150833333333,0.95,17986.052333333337,19.50164932143545,68.58803998231888,177.74681049436424,0.95,122.41012552678309,27.660827137255183,101.60105847153736,146.61593864804476,0.95,126.02948734892601,11.462162000631265
327842,63055,Algorithm 1,MUS,9609.88184695455,9632.171242136359,0.95,9621.16801454546,5.708723308101995,9610.419,9633.976954545453,0.95,9623.882045454548,5.892643986808471,31.31311796226297,55.41136532534466,0.95,46.68013190762588,5.8066775280492955,32.52407326303889,47.751141472197496,0.95,40.68659029189048,3.892045116226826
342958,94462,Algorithm 1,MUS,9337.765336499999,9382.111420954547,0.95,9360.397289090908,11.301511108813,9361.967545454545,9403.597136363636,0.95,9387.555,9.172032369407287,38.07478470585412,103.64169028726441,0.95,69.08531749167238,18.25001521592578,66.47263921447542,91.84773910722434,0.95,80.9889125101196,6.467641800231007
347622,72099,Algorithm 1,MUS,4436.221300000695,4461.745658871872,0.95,4449.115595456638,6.5228171844150635,4445.4190625,4465.844876623377,0.95,4457.469705192034,5.1024195097762,27.46765892182465,66.47564658069052,0.95,41.711452435154534,10.57158981218887,38.33082686854844,52.959544919114386,0.95,46.60894395328433,3.7313274338972806
351278,68109,Algorithm 1,MUS,4640.883052874299,4657.438064854618,0.95,4648.848477894471,4.224845267810845,4634.036225,4659.277099999999,0.95,4642.692527777778,7.502373777477319,20.42115567588285,37.76780407778298,0.95,30.38068052707757,4.423867781531411,22.191507296247504,39.130918385616305,0.95,30.318351352259455,4.543259861577025
364358,78950,Algorithm 1,MUS,5377.334863890343,5398.596355870691,0.95,5387.774631288653,5.415239252216378,5366.033558139535,5397.81228125,0.95,5387.627416666666,9.488857425022678,25.491946132329687,52.450671566924875,0.95,36.231228229668226,6.639937301552356,30.744312967685367,44.83948154441755,0.95,38.72994068352067,3.5982565363246226
365307,99055,Algorithm 1,MUS,18500.145082000003,18553.65809241667,0.95,18526.82210666667,13.6042405184752,18503.08775,18549.158583333337,0.95,18531.193833333335,13.141981230507549,50.159016523251324,129.90880422991032,0.95,101.62963364571333,19.913296175220843,77.42973831702412,114.26823721177911,0.95,97.36977469695593,9.401640494755819
396202,102676,Algorithm 1,MUS,20152.868413800006,20197.2802514,0.95,20175.007196000002,11.285201620059606,20164.506,20204.0395,0.95,20179.5848,11.296277315822485,40.78158095598055,86.85144775807858,0.95,63.991683543921624,11.46978864509363,61.85712294664281,95.99579607237072,0.95,80.01779219666427,8.715470136210746
408127,85483,Algorithm 1,MUS,3091.8824467210993,3098.8177273739384,0.95,3095.2170089392775,1.7704301526162867,3091.893715425532,3097.012975,0.95,3094.904916666667,1.4515666404429595,6.140667373292434,14.095328297004327,0.95,10.405603807946049,1.9908426818805023,8.767005385593913,16.012712640223505,0.95,12.655670011843952,1.8624878120731114
408236,75710,Algorithm 1,MUS,5877.371840259348,5893.905138833273,0.95,5885.784414398865,4.222472513847242,5876.486857142857,5897.772650793651,0.95,5885.656236363637,5.5810844678284655,18.95152741152811,37.414327438134585,0.95,27.23024839651297,4.59512329059382,23.155820314033868,36.35827337390281,0.95,30.026977567792404,3.3839144177029326
408840,96432,Algorithm 1,MUS,20223.065000100007,20279.992106000005,0.95,20253.25218,14.521833969955912,20261.231399999997,20288.7019,0.95,20276.2171,9.052170043295702,30.314425141809714,96.8887978398822,0.95,50.27051730752268,17.436589215636157,66.15588895813853,137.1456741833668,0.95,103.32917944980574,18.478261783720573
410090,83780,Algorithm 1,MUS,5429.190820734265,5450.5891326614565,0.95,5439.367874243706,5.460295110478742,5428.398452040816,5448.233583333333,0.95,5439.217130813953,5.235761448211378,20.265768927034152,38.204645113398556,0.95,30.541749043120376,4.569618296424863,24.98438378059899,53.48575940980242,0.95,39.066310491560564,7.688865869660512
436603,103693,Algorithm 1,MUS,16940.57754291667,16999.171983750002,0.95,16969.934376666668,14.916707215461177,16922.8625,17005.618,0.95,16981.534166666668,18.39018262136564,74.07551313489675,149.82426389008577,0.95,111.05056807845646,18.05494420120928,87.1998062840855,122.99285302364689,0.95,106.57569341902929,9.14550257210914
439443,119323,Algorithm 1,MUS,7015.87326037325,7043.735009847168,0.95,7029.559692344124,7.115779319894796,7008.833936170213,7037.629606060606,0.95,7020.710433087029,6.593591310061472,27.51494420634044,60.3648894735264,0.95,41.062466215823946,8.080166620769663,40.38189767545428,58.98006615956061,0.95,50.80818117335231,4.744991612276261
441004,85024,Algorithm 1,MUS,3881.730662795384,3896.1665123101116,0.95,3888.7054694609656,3.687535684153928,3876.8867558139536,3889.166653846154,0.95,3882.925051470588,3.8101833731507506,12.954445362320527,31.9989533311359,0.95,24.349386556454967,5.067426556762006,19.45649539894235,33.01684620509408,0.95,26.276596720289376,3.549786197763547
444116,78027,Algorithm 1,MUS,5517.491934041181,5531.736966427719,0.95,5524.547031169418,3.6353395584485035,5515.402721052632,5533.583032258064,0.95,5522.623213346815,4.018110419702608,16.360497187448175,34.49814359522854,0.95,25.51940461503988,4.328883958100706,20.69663675150604,30.29945880920013,0.95,25.959603102274908,2.456393812681536
453233,83887,Algorithm 1,MUS,5193.394633681386,5206.123666366275,0.95,5199.739100251978,3.260074889724452,5192.465885416667,5204.587652325582,0.95,5199.768772272272,3.33689235659148,11.524717999241206,34.78459612459046,0.95,22.908512988689584,6.7310316307314295,19.099514206819084,26.846089600985614,0.95,23.36143594225228,1.974912984379039
454436,94229,Algorithm 1,MUS,2731.1657859061725,2737.61739853544,0.95,2734.359706442113,1.6493687674633406,2729.649253023432,2737.4986732558136,0.95,2731.993169191919,1.9614690366863659,6.617031851385985,14.912199891410015,0.95,10.8178185066954,2.1910565202441408,9.206096397588254,14.12409719841128,0.95,11.817739404705913,1.2570700444583913
467795,86205,Algorithm 1,MUS,6180.882410564815,6198.752221389259,0.95,6189.851878302654,4.541584112682432,6178.9476170212765,6202.314965853659,0.95,6192.768692982456,6.953699254132875,22.422388653132867,44.07068374940643,0.95,34.42144777412492,5.407436838883102,26.204549506760888,37.88367991306765,0.95,32.53371599237152,2.9780124891404505
479811,127261,Algorithm 1,MUS,10808.697356900002,10844.384746749995,0.95,10826.323012000003,9.090550138496367,10804.2558,10846.1891,0.95,10820.8697,11.673461392404096,45.17096643805559,90.3517921659367,0.95,72.68513087958263,11.600223276614946,53.46447842811765,74.31499020735603,0.95,65.00389899196983,5.325753681725246
480865,132882,Algorithm 1,MUS,10436.5410802,10521.227956350001,0.95,10478.81467,21.618921664819858,10383.6139,10549.0569,0.95,10508.332,56.41307751683123,139.76232735872324,234.83390241086457,0.95,202.27645176887458,24.0793130255246,133.80124710272472,171.10335706495434,0.95,154.69501964454113,9.526582791561111
486900,131947,Algorithm 1,MUS,7800.458515126249,7817.893640039622,0.95,7809.020480548479,4.441554297803669,7797.317125,7813.230714285714,0.95,7805.421291501976,3.962829650628698,16.625659417143723,40.411543770551745,0.95,27.485679989531498,6.406735560997318,24.745161960585115,37.27371230783069,0.95,31.757441732068013,3.1992055582408208
527620,98623,Algorithm 1,MUS,5392.60218819223,5409.204720780667,0.95,5400.89884386976,4.2332793038504475,5390.870859375,5408.623,0.95,5399.468868589744,4.035454434904475,17.51161592310668,38.83812731807224,0.95,27.39792585803359,5.3744096759449995,23.625775297489756,36.16774957635805,0.95,30.33620715968612,3.205171912593753
542659,134891,Algorithm 1,MUS,13850.2459366875,13914.715821437498,0.95,13880.24049,16.471002653363172,13840.10175,13871.6809375,0.95,13855.58375,7.378302224158093,31.341514806076884,75.237408201769,0.95,56.653758831694724,11.628579836175675,74.38690484602594,150.3625290918578,0.95,117.82983927277932,19.41089091488022
572604,144104,Algorithm 1,MUS,14712.659137857148,14787.243552142862,0.95,14749.343857142854,19.019448657857865,14696.70492857143,14776.799,0.95,14728.515928571429,17.7900566852219,70.15260655454186,166.53759574336863,0.95,110.42669353953528,25.900496774298286,106.14395983777288,161.19032025959908,0.95,136.08005035644007,14.088898628795963
603177,113532,Algorithm 1,MUS,8448.928947375,8473.116338916667,0.95,8460.231041666662,6.192100910238216,8439.917416666665,8471.679,0.95,8460.414458333333,7.947787661870315,23.237036487459218,45.883071560410805,0.95,35.66808129176682,5.6865645306798145,27.510488072189965,62.90186544100965,0.95,44.43613877742099,10.171398376591611
611336,110132,Algorithm 1,MUS,5406.387386866269,5420.721744775995,0.95,5413.486272785311,3.6524588851230493,5401.044137931035,5424.189863636363,0.95,5412.553745726496,6.292560187764131,18.027237583183265,32.05819308408401,0.95,26.694457725308602,3.532981394828372,20.069278203887585,31.472828791560328,0.95,26.111540066098172,2.920567759662706
626469,109455,Algorithm 1,MUS,9264.57007909091,9282.862845181817,0.95,9273.81326909091,4.658956244659647,9267.695909090908,9282.110727272726,0.95,9273.022681818182,5.1901449234935635,17.972885571825834,41.65398153026649,0.95,27.82718846960476,6.050202468430222,25.705689112877547,39.992582520516656,0.95,33.43366783795922,3.6386169735173484
655500,172481,Algorithm 1,MUS,15194.517065357142,15288.40550535714,0.95,15240.751165714282,24.02204535274333,15148.361571428572,15285.686142857143,0.95,15215.4625,28.169096071331467,114.0785490747003,231.0256113984767,0.95,187.42562907252875,29.665818849771167,140.5717930491897,197.5061128095245,0.95,171.8642410453313,14.540772312334642
689557,169746,Algorithm 1,MUS,14475.902933071433,14568.984926500001,0.95,14521.111297142852,23.75829454481205,14431.992571428571,14551.311285714286,0.95,14485.003071428571,25.34822298473095,98.5777545498946,214.46132143754798,0.95,168.7964427032639,29.10190231668189,135.26049256871013,197.0989402453932,0.95,170.0902644623298,15.824791046506842
700767,169434,Algorithm 1,MUS,12883.004499249999,12947.176694875,0.95,12914.6127,16.403962182856922,12852.22175,12968.1835625,0.95,12906.5993125,29.88405466338044,94.27871765121817,164.98253435784952,0.95,136.9840832680464,18.02104812523324,96.30379502165417,135.3841718468239,0.95,116.98204497182266,10.019759147399247
717978,123491,Algorithm 1,MUS,9994.417139954548,10022.132387181819,0.95,10008.23324909091,7.057455856810671,9985.567181818182,10023.262272727274,0.95,10011.222363636363,9.579071205181274,39.982708916530676,75.84580489437994,0.95,62.51510831740719,9.158384355268414,42.198590026302746,56.82752380775441,0.95,50.269515196834334,3.7272053316998877
736024,135528,Algorithm 1,MUS,5229.377162619662,5236.4698008583555,0.95,5232.909403084483,1.8154980692870049,5227.522474953618,5237.5972375,0.95,5231.56005940171,2.5337368867299648,9.867960088718318,19.322255260961253,0.95,14.432747153767787,2.449692027106838,10.874447325824985,14.698460374840804,0.95,12.99978384072858,0.9771206818208178
744785,128347,Algorithm 1,MUS,9928.259755545456,9947.038469545454,0.95,9937.651863636363,4.777941990514209,9918.672272727274,9951.742909090908,0.95,9942.718954545455,7.968681672879293,27.941753013026386,51.65513090112005,0.95,42.56093005348273,6.308105151663527,28.78063148719398,38.57497445211202,0.95,34.16618701284271,2.50981471776287
760654,152303,Algorithm 1,MUS,6105.108886752546,6124.298320069026,0.95,6114.544983821273,4.894500064053695,6098.54375,6122.372325505051,0.95,6112.7888571428575,6.6647098632409625,22.61283381899681,46.16600911299812,0.95,36.69351538605988,6.163455488624035,27.13725624031692,41.62536905519442,0.95,34.82166895238163,3.7259911360185614
782561,139431,Algorithm 1,MUS,5696.220414042312,5712.77149802997,0.95,5704.144019697644,4.225011312537172,5691.8728529411765,5708.333666666667,0.95,5700.954023280423,4.476550856946358,16.49032655108478,36.45501772160914,0.95,24.28394300978286,5.1873274671433744,21.478270497006662,38.17628977404856,0.95,30.156358105723765,4.342249787967441
803737,147593,Algorithm 1,MUS,4684.873480067977,4700.732056601257,0.95,4692.881211815652,4.040931356002225,4682.891,4702.849302036198,0.95,4691.2829306898775,5.177396689973984,19.297031121554095,40.618582819688285,0.95,31.27398894396263,5.696256168214291,23.318544661647312,33.44226443870591,0.95,28.82291195574311,2.5910626715168577
860739,154594,Algorithm 1,MUS,7698.951807944199,7725.666546743824,0.95,7712.146906090576,6.816394406267166,7694.551928571428,7729.097299999999,0.95,7708.805416666667,8.704550372903286,37.2889460679886,73.76186799572805,0.95,53.21652145683106,9.502536455659833,39.854374995736684,57.30076841917077,0.95,48.9170306638045,4.483347692171813
883823,165360,Algorithm 1,MUS,5542.587628446479,5564.447827028835,0.95,5553.2238699913,5.574682475838396,5531.98704,5566.0566944444445,0.95,5550.297140625,10.665061810348408,29.966239139045697,53.04368254290197,0.95,40.62358694274074,5.76260290889756,31.193359814058475,47.23509156641376,0.95,39.79901177586228,4.1106130980053734


==> figures_experiments/exact_microseconds_execution_time.csv <==
number_of_edges,state_space_size,algorithm,unit,mean_confidence_interval_lower_bound,mean_confidence_interval_upper_bound,mean_confidence_level,mean_point_estimate,mean_standard_error,median_confidence_interval_lower_bound,median_confidence_interval_upper_bound,median_confidence_level,median_point_estimate,median_standard_error,median_abs_dev_confidence_interval_lower_bound,median_abs_dev_confidence_interval_upper_bound,median_abs_dev_confidence_level,median_abs_dev_point_estimate,median_abs_dev_standard_error,std_dev_confidence_interval_lower_bound,std_dev_confidence_interval_upper_bound,std_dev_confidence_level,std_dev_point_estimate,std_dev_standard_error
3,4,Exact,MUS,26.25117684846547,26.335420241643874,0.95,26.288564495258814,0.021635005843896264,26.24351342712098,26.258609246830723,0.95,26.25063614573346,0.004744379071049386,0.020727239361547835,0.0602562223530523,0.95,0.03575443543022616,0.01053670766645615,0.059134240367742466,0.22002622695809376,0.95,0.15448057552601072,0.041125339759717335
4,5,Exact,MUS,38.25502527125985,38.34811855193429,0.95,38.296857024895246,0.02390681753031401,38.21860194174758,38.270737864077674,0.95,38.248255703883494,0.014468913323392365,0.04515730610474039,0.11144379207273868,0.95,0.07217216868870145,0.01785010975192961,0.07712924142533556,0.23780915025988886,0.95,0.17048347902855382,0.04030359357075003
5,6,Exact,MUS,47.4995387181675,47.56020337360611,0.95,47.527534822004206,0.0155646418330325,47.502159364731654,47.53813561940068,0.95,47.516948985415354,0.008324055539229998,0.037510459815986934,0.07968829479124959,0.95,0.05681061848170071,0.010449165646433068,0.06089528685820679,0.15791390431334557,0.95,0.11110822035581548,0.026141176780090356
8,7,Exact,MUS,87.711610048618,87.96446681861978,0.95,87.82914940485679,0.06487506752209393,87.64231582892415,87.74324383903135,0.95,87.69662121072797,0.02325192520259674,0.11353672807691688,0.3312745864334302,0.95,0.18979745139083704,0.051290044565570875,0.29211298584957823,0.589469425931214,0.95,0.4629554265555002,0.07623632975696573
10,10,Exact,MUS,201.49206064211216,201.94526170234369,0.95,201.704905639599,0.11523544459320159,201.32644399999998,201.5976811403509,0.95,201.47664476190477,0.0778991875370297,0.304785774704373,0.8549016061089084,0.95,0.5605562080026627,0.1524417527474649,0.5622227429676,1.066433134186657,0.95,0.8238188600314343,0.13239886821752772
13,11,Exact,MUS,191.10413095640098,191.39533905647144,0.95,191.23602805218025,0.07462944852570609,191.04000952380954,191.19915735930735,0.95,191.1136507936508,0.03890208353208184,0.16814835320525265,0.39292896233628105,0.95,0.2730690284853958,0.05875635078878499,0.2960110965598096,0.7710531486806915,0.95,0.5342248376893822,0.13528474179302133
15,14,Exact,MUS,453.37921489966163,454.17778953523145,0.95,453.7494260185031,0.20412729653680792,453.21120680947405,453.8983810185185,0.95,453.5174942857143,0.18789590839608955,0.4711159905236448,1.1203582377453887,0.95,0.7054012515580539,0.160656891870666,0.841171484577451,2.022365169470893,0.95,1.4706478061567643,0.30805628793517176
17,18,Exact,MUS,506.1020475474043,506.9113066875032,0.95,506.4867161839118,0.20670534683518027,506.06565882352936,506.6771429956896,0.95,506.3857890625,0.1634505224608747,0.6522012592488843,1.4935429083869038,0.95,1.2739673946805115,0.22043330382157406,0.9900487037121285,1.9562481927781485,0.95,1.4823834121791708,0.2543768229286896
25,17,Exact,MUS,369.61895091454625,370.2683733630672,0.95,369.9058111322975,0.16722124507969696,369.60367023239917,369.92746014177345,0.95,369.77664646464643,0.08684948975616179,0.37364387034904206,0.8946675411164864,0.95,0.578371783079985,0.13692626083744364,0.5681051736909726,1.7949356705353978,0.95,1.1926417756570933,0.3585191524219072
26,21,Exact,MUS,577.7189281083215,579.0782815452236,0.95,578.3257920821818,0.3498240985060047,577.5478428571429,578.0890928921141,0.95,577.7883209290709,0.1311998530087063,0.5443266182018469,1.3027782196109912,0.95,1.0168531939472567,0.18839062748301297,1.1118134767023877,3.5739977813364914,0.95,2.49515413701514,0.6439682068570906
39,27,Exact,MUS,1062.552303468094,1064.312288723391,0.95,1063.3488540408177,0.4506530696194455,1062.4456818181818,1063.666481707317,0.95,1063.0805947340425,0.3149691152023988,1.1386728152011065,3.2712655031735216,0.95,2.4573366501235783,0.547879400262655,1.854731440271041,4.671794316457258,0.95,3.2155035926226865,0.8338375558372462
42,32,Exact,MUS,949.8293579758581,951.2632350201524,0.95,950.4702759639234,0.3667885253347016,949.2880394980905,950.6057428571428,0.95,949.7802540616246,0.29992918530019425,1.0331258084230706,2.3568724267025583,0.95,1.500012576150166,0.32431166397812045,1.4772873169613165,3.81263783616986,0.95,2.6226642810477667,0.699279857341146
52,37,Exact,MUS,1112.3697304220777,1113.8891076730504,0.95,1113.0670053138033,0.3872311169069462,1111.9341368421053,1113.04781875,0.95,1112.5196943266174,0.2831091150038561,1.1315407881522002,2.393853278334019,0.95,1.7253061748307243,0.3246003364980676,1.6276116103389995,3.8516690261907516,0.95,2.760719001449343,0.5986560625603221
57,29,Exact,MUS,1148.1907497413738,1149.9746188998836,0.95,1149.012251177711,0.4554158709277233,1147.9234416666666,1149.2661625,0.95,1148.3671119047617,0.3423108480032894,1.3859587249722667,2.722405949963234,0.95,2.0313805630228514,0.34548671574400897,1.9045027988519347,4.509593817927141,0.95,3.2583722675743245,0.6876915377613649
63,40,Exact,MUS,1013.265664230705,1015.6846278873293,0.95,1014.3410819194912,0.620671791533108,1012.7316847727274,1014.1832053571428,0.95,1013.4451099137932,0.3924536599837448,1.4146644253420044,3.1923550397420914,0.95,2.3644794839537413,0.44914478654042145,2.0300403957205972,6.469558529352207,0.95,4.435930455303308,1.1748589439056634
78,46,Exact,MUS,1612.5208636508044,1616.0505359069507,0.95,1614.1019879778635,0.9046139530233156,1611.676982905983,1614.2103333333332,0.95,1612.58340945083,0.6408535753849386,1.9536727156942717,3.8881287268053266,0.95,2.6507347178061424,0.4849832067955213,2.7895190723040426,9.096392647255175,0.95,6.461958784207858,1.5988656402551742
84,48,Exact,MUS,988.2216896616807,990.1088608081959,0.95,989.0833245888241,0.48377716282281313,987.8835935244587,988.958270256917,0.95,988.252085,0.30784253964806246,1.0555688788143291,2.5578110805871024,0.95,1.5457925196995523,0.3947472579761845,1.9134400943362744,4.800897490403951,0.95,3.4405675613010476,0.7637430904650039
123,77,Exact,MUS,2668.377864604714,2678.339966211717,0.95,2672.1446692290674,2.7289488571813076,2667.0143682065213,2670.588740740741,0.95,2668.0054925595236,0.8543506624281899,3.151978125819461,6.900081771703644,0.95,5.6166645315341235,1.0059786271272282,4.577662890621847,32.2822934818933,0.95,19.446845553863092,9.475354805379462
127,66,Exact,MUS,2388.400720278533,2392.700265679325,0.95,2390.4093090502474,1.0995019242894448,2386.8768352272723,2390.236195698925,0.95,2388.3075407196966,0.8020688201155354,2.900334609797396,6.037529898538368,0.95,4.4741232328871785,0.7895887429462487,4.816363668055095,10.279197173835659,0.95,7.8580374505630886,1.3941456506745629
130,62,Exact,MUS,1864.7633193545048,1868.0560064510582,0.95,1866.2810829728035,0.8439047710296976,1863.7696176470588,1866.4074871794871,0.95,1865.4832706349207,0.704149860124596,2.2345689493617718,4.413784919222293,0.95,3.280716229448096,0.5498578045353286,3.3660987829826743,8.255441131114349,0.95,6.02845623345656,1.2679668495570773
138,82,Exact,MUS,2829.869909662326,2840.3469092400046,0.95,2833.8900700752347,2.821225289444823,2828.923142857143,2831.030933333333,0.95,2829.723729166667,0.5235487449431502,2.1013595426930687,6.081513279281525,0.95,3.1415835455183263,1.1214454056640955,4.26986096093695,33.14657365788966,0.95,20.16169467966857,9.37490289745537
167,87,Exact,MUS,3613.0878738298484,3624.3613019941017,0.95,3617.6270585224775,2.972768827342963,3611.712330049261,3616.921387096774,0.95,3613.750128787879,1.3222164217338492,4.423694554694981,8.703031836270466,0.95,6.204807648933436,1.1058440199061397,6.30931789831847,34.08452498583825,0.95,21.152568693197043,8.782650260994766
176,88,Exact,MUS,2350.574572747749,2355.0586950224283,0.95,2352.6236662948886,1.1507010324871583,2349.2892907196974,2352.2456678631756,0.95,2350.4398873546515,0.8824608060282488,2.81804644923436,6.293386943368768,0.95,4.631165369700555,0.9140596642054398,4.493194284804255,11.555375200463601,0.95,8.233831543001317,1.8605211840189275
188,94,Exact,MUS,4071.3923430622585,4078.0759621050033,0.95,4074.457726887277,1.7141666956502637,4070.981888888889,4074.1961724137927,0.95,4073.0032876794257,0.8791307383859007,3.9355396327304097,9.155276639128257,0.95,6.732305815487203,1.3134531330524593,6.1850241941727475,16.522822465381793,0.95,12.228100729570825,2.5405016988323665
189,92,Exact,MUS,2148.5527188084475,2152.349606892804,0.95,2150.2704451370723,0.9739383463528601,2148.2889663793103,2150.3910833333334,0.95,2149.6278768939396,0.6562606410435461,2.1630854285539725,4.341159799595506,0.95,3.135938909219371,0.5560861172085468,3.301216231059527,9.837984766655202,0.95,6.982821549189643,1.6993437378107752
206,119,Exact,MUS,6457.023192474131,6464.73832916343,0.95,6460.827533940118,1.9643718803228714,6455.098576923077,6463.578810000001,0.95,6460.719422727273,2.1156635083596194,7.552563328292943,16.57695616497708,0.95,12.681395709235222,2.305648348628946,10.748421912563188,16.897956714487005,0.95,14.054773276873714,1.5705703685839751
215,105,Exact,MUS,2690.853572368471,2693.107374264446,0.95,2691.970923920775,0.5749143184195536,2690.7989278846153,2693.8178581250004,0.95,2692.394023076923,0.8586178802125877,2.0583702098240773,4.907854090161376,0.95,3.2518698255453735,0.6994432534881287,3.0667917368734456,5.120551555678089,0.95,4.104523791270052,0.5316075884010909
217,108,Exact,MUS,4083.6678497721155,4090.0352493236123,0.95,4086.52440266497,1.6331111373260685,4082.975911764706,4086.873936170213,0.95,4083.9431564285715,1.093329728341116,3.911654705554247,9.318900941321852,0.95,7.29948411027807,1.3897127379827339,5.5964321093045415,16.67955081102022,0.95,11.644045524697534,2.942982192353912
231,118,Exact,MUS,4479.810833081392,4486.061704035924,0.95,4482.6668456276875,1.598478330356337,4477.969754152824,4483.7974,0.95,4481.069701631702,1.7123658615375024,4.332421070811005,8.902675572121325,0.95,5.837857452848286,1.1769179405510488,5.970703348696213,15.908868913407966,0.95,11.41400525566716,2.602028128693232
278,132,Exact,MUS,3463.2403479178834,3467.1071181686802,0.95,3465.0752837990153,0.9874606688416878,3463.4587956694877,3465.2815139652016,0.95,3464.200403044872,0.4431880968567632,2.2150550409968464,5.377412471342106,0.95,3.0835025525539885,0.8271119392123163,4.346346750966481,9.390065584684315,0.95,7.040074397335493,1.301866615583678
304,150,Exact,MUS,6663.880947379761,6671.817733732772,0.95,6667.508830441986,2.0283187716309197,6662.668193548387,6668.9981,0.95,6667.02384,1.8825373156420828,6.245490826898161,11.924719313779,0.95,9.30816372460224,1.4394390949702072,7.773556796988259,20.81464770530092,0.95,14.54261647348623,3.520688697124586
321,147,Exact,MUS,5230.969581800157,5248.390399626996,0.95,5237.651805164424,4.770711965533483,5229.398916666666,5235.051807692308,0.95,5231.655946428571,1.5880602060463045,5.262312568191213,13.64116629598609,0.95,7.8634475257495415,2.051716047347126,8.327558029843798,56.69402826381257,0.95,34.17385832867041,16.507314898374908
329,163,Exact,MUS,5682.863374131944,5692.814859386961,0.95,5687.198873326631,2.558771148455767,5681.201997916667,5686.490041666667,0.95,5683.187013888889,1.3166796290906917,5.102315788362768,11.891231953453916,0.95,8.282955071175255,1.7487929259580643,8.73611195223182,27.456955012850962,0.95,18.227705249977507,5.658883862221653
339,158,Exact,MUS,5179.391050144033,5185.657448974573,0.95,5182.337935487546,1.6009530193312596,5178.47671547619,5182.105829861111,0.95,5180.233727272726,0.9563537135891202,4.410983475218484,10.588434845350621,0.95,7.967639382453853,1.5922524163702083,7.520602271122592,15.105100983000096,0.95,11.449024694485422,1.9904968924602744
377,183,Exact,MUS,6896.917267704496,6905.009846490034,0.95,6900.648180100932,2.0780627487197196,6895.7070873279545,6901.386355392157,0.95,6897.431505681819,1.7039972929944565,5.142706883699622,9.912088851929372,0.95,7.263825413844253,1.2073102714199928,8.0038413433115,20.913425152051605,0.95,14.86713854038199,3.3992979993027768
415,179,Exact,MUS,8691.996530791668,8698.060706291666,0.95,8694.92949,1.5539019808070946,8689.980666666668,8695.923916666667,0.95,8692.479625,1.6309328017250444,5.7448277980098394,12.47425178291143,0.95,8.987335715442896,1.7439723568265584,8.229237905589486,13.449957757896057,0.95,11.073075279057331,1.3346570786435161
421,227,Exact,MUS,9610.484284772729,9616.243344772729,0.95,9613.275532727273,1.4679130740525783,9608.927727272727,9614.445636363636,0.95,9612.036636363637,1.6774161325404562,5.380422695389502,10.703428337248386,0.95,8.186849663744646,1.3967720582711354,7.70340648771557,12.803872674020875,0.95,10.516438942582274,1.304926511835846
437,230,Exact,MUS,12708.049921,12716.646474625,0.95,12712.3098125,2.202187127795378,12706.233625,12715.617125,0.95,12709.7866875,2.650175331617198,8.477135999500751,18.155641290172934,0.95,11.989693324640394,2.3168702518277633,12.121277631616138,18.724936812208167,0.95,15.72627412782186,1.6863484981358978
440,197,Exact,MUS,5767.735856000942,5774.788903930893,0.95,5770.89035591771,1.8067199275267916,5765.98029893617,5771.764003333334,0.95,5769.620799715909,1.6323424171754255,5.510551596309785,12.139829251607907,0.95,8.34436745013876,1.6645015565967103,7.054904104180337,18.766261681131045,0.95,12.85866978506824,3.437442500596116
446,198,Exact,MUS,7185.9846920813325,7193.9105425503685,0.95,7189.734620369261,2.0146477120279505,7184.896650000001,7191.2854127659575,0.95,7187.812265151516,1.868901262238564,5.7169169371801924,13.89037936301159,0.95,7.099062231025102,2.1895601833783545,9.073053159688723,19.291359763502044,0.95,14.367900544441559,2.70408031002076
456,191,Exact,MUS,6402.811609206533,6412.144826841678,0.95,6406.814244599091,2.4129008796187374,6402.54171875,6407.718416969697,0.95,6403.99508401084,1.561673634219132,5.570729964906576,10.079168008974216,0.95,8.451836508726586,1.162801091419146,6.935922671156476,26.405061796512317,0.95,17.179632328483788,5.666993153824727
458,203,Exact,MUS,5436.589961881065,5443.3252784136275,0.95,5439.84712255897,1.7209529312044671,5435.454489795919,5441.697337171053,0.95,5438.774421153847,1.9824225772496478,6.542034677973054,13.386201076530003,0.95,9.684163405379085,1.7361211509094192,8.741446060043597,15.544401458716557,0.95,12.288075348589427,1.7602394668740373
497,223,Exact,MUS,9129.09979181818,9134.5321075,0.95,9131.701789090908,1.3865588076833175,9125.997727272726,9132.254681818184,0.95,9129.92859090909,1.6149592012220284,5.601599655097558,10.907892351801749,0.95,8.424200441347502,1.4174356491521167,7.28199264585245,11.975857592495778,0.95,9.904569977626805,1.2017362829209142
501,196,Exact,MUS,6728.836383261566,6736.574498491429,0.95,6732.37558338426,1.9723134395066027,6729.366913095238,6734.607048214287,0.95,6733.172129316419,1.3410304728029536,4.996974045377179,12.0146330898774,0.95,8.34558172683611,1.8540653034842831,8.081506541852622,20.593555291032107,0.95,14.101068038340287,3.6113713889355057
516,222,Exact,MUS,7698.961012536522,7706.4034150101625,0.95,7702.687776032848,1.9021381550155123,7698.697424242424,7706.333322115384,0.95,7703.706783088235,1.803287931708403,7.17281819104412,15.28969508989116,0.95,10.598409154340809,2.037478794043063,10.055908906888826,16.733258707394064,0.95,13.617121087097912,1.7060685432217688
518,216,Exact,MUS,5007.75627062479,5015.337443938341,0.95,5011.24357737257,1.939764777261411,5006.8708,5012.6180625,0.95,5009.411213383839,1.4141606059356413,4.687936023175335,10.720405144340223,0.95,7.144735507188355,1.49519715984944,7.512529916828765,18.818354993589228,0.95,13.817209483980404,2.897008098664766
520,202,Exact,MUS,5651.320199939548,5673.698255589692,0.95,5661.477267608118,5.721480873057634,5642.273433247753,5659.89825,0.95,5649.269285294117,5.279530983223392,10.340584005272627,28.563400442898274,0.95,18.556661417428405,4.5505237141056565,19.3063832112633,55.63541122225111,0.95,40.96541168675104,8.897890110445418
551,238,Exact,MUS,10489.51974845,10497.314577000003,0.95,10493.354596000001,1.9918955334896695,10483.84505,10499.2448,0.95,10492.528699999999,3.941891966291754,10.313632586896697,20.880196729302405,0.95,16.29281002074425,2.6145498627940293,11.77038668870109,16.24081096059699,0.95,14.23847898833322,1.1397896291214817
566,248,Exact,MUS,10465.527958050001,10473.0181155,0.95,10469.190212,1.9081330544597968,10464.0858,10471.100550000001,0.95,10468.7175,1.842442438167089,6.678940529174297,13.401814202069408,0.95,9.80332167595625,1.6111462372179064,9.909560893886487,16.733926049776905,0.95,13.636938188740316,1.7474924778739547
579,241,Exact,MUS,8097.522856846155,8104.138501961539,0.95,8100.816587692307,1.6863540675549287,8097.178615384615,8105.279846153846,0.95,8101.266076923077,2.473843185694775,7.843067906911664,15.998736315965653,0.95,11.248885161830511,2.167529633732553,9.522374073163865,14.382589214478594,0.95,12.072063052553524,1.2463258449087062
584,245,Exact,MUS,9462.058467863635,9469.949320136362,0.95,9465.999961818181,2.021595975257937,9459.415181818182,9469.70859090909,0.95,9467.089363636363,2.877955391535229,10.525223189956417,19.34698618379456,0.95,15.71542493917738,2.3161697265626207,11.735913072356059,16.71903118687377,0.95,14.442520604090936,1.271014262599339
614,271,Exact,MUS,8660.093695916668,8666.791598416667,0.95,8663.337693333333,1.7150940866641684,8656.645083333335,8665.475166666665,0.95,8661.974833333332,2.4340050182443353,7.472859842330218,15.025180865747942,0.95,10.946838680655224,2.0103270094513754,8.966536880313301,14.981484614512912,0.95,12.223271848084597,1.5370743137225047
622,340,Exact,MUS,21727.813356000002,21745.680852,0.95,21736.479472,4.569608222470211,21724.246199999998,21744.8672,0.95,21730.496,4.789859974450002,20.29249409973566,40.40692794263032,0.95,31.01376754939556,5.35387507362331,24.565913269804632,39.7701156003908,0.95,32.659512062210105,3.912441502095596
624,228,Exact,MUS,8654.685580125,8661.109664625003,0.95,8657.854833333337,1.6357769149742694,8654.448666666665,8660.424083333333,0.95,8657.1655,1.5922937537264554,6.089655841886077,14.919527085126367,0.95,10.25668839290646,2.3698633596695684,9.106884232311913,13.805433943468614,0.95,11.649928490311275,1.1976392122934223
632,273,Exact,MUS,8806.5973925,8812.128988249997,0.95,8809.279249999998,1.4114124611754426,8805.764791666668,8811.265583333334,0.95,8807.6525,1.6266942231995583,6.095956891774211,12.373665096572644,0.95,8.830365443229676,1.6409888002845325,7.6300991546731245,12.234994482003346,0.95,10.091560961278658,1.1805788535135486
638,272,Exact,MUS,11382.807680555554,11389.384874277775,0.95,11386.065011111112,1.6789245946337774,11380.604888888887,11391.573055555556,0.95,11384.731333333333,2.75566783541433,8.459797816477227,16.40414504210093,0.95,12.108888185023801,2.018315034684854,9.714823593752943,14.004536338881044,0.95,12.011687145474212,1.1009717344853103
648,358,Exact,MUS,15987.101815428578,15998.36631157143,0.95,15992.571542857144,2.8750321703954183,15980.83942857143,15995.37742857143,0.95,15988.80257142857,4.184095579935161,12.02017928659916,26.03339653781443,0.95,17.19974819464264,3.5662018510023383,15.49820550887953,24.54723664695304,0.95,20.544732084218754,2.312008283057526
652,267,Exact,MUS,6605.2399325030365,6615.320976576256,0.95,6609.674228850134,2.5840720775380346,6605.1040625,6609.606565476191,0.95,6607.36305970696,1.1275393715632376,4.1059186597134945,12.878336541576795,0.95,6.372248041896579,2.2896700447453964,8.595900092322404,27.824942392740404,0.95,18.493814455811023,5.527253914060741
656,244,Exact,MUS,6640.118909119397,6647.017743002063,0.95,6643.384026924214,1.7502427177993052,6640.368130952381,6646.247871631205,0.95,6642.555752262443,1.4952870047380926,5.6482028747246495,11.263815144824076,0.95,8.73902322983148,1.439587175371114,7.874536212010541,17.158964825099762,0.95,12.524217645947328,2.4830460235282
657,249,Exact,MUS,10499.17316785,10505.63252635,0.95,10502.353224000002,1.6551665650848097,10495.483199999999,10505.702949999999,0.95,10501.785699999999,2.6203174571474017,8.674470055996819,17.533004898726386,0.95,12.848878541885702,2.3566661371235114,9.681628967262562,13.528624130163713,0.95,11.828919843756994,0.9812433262035096
711,274,Exact,MUS,9935.561267954541,9945.144387318183,0.95,9940.325649090912,2.448063091982842,9934.396,9948.11,0.95,9939.619681818182,4.357968742213786,13.01763211434638,24.588718390735213,0.95,18.189008213444442,3.0210245481111437,14.478309826213355,19.78002698139972,0.95,17.394370886196707,1.3507655336886892
761,288,Exact,MUS,8253.160651884615,8259.966159153844,0.95,8256.444178461536,1.741466565707919,8250.921,8258.853692307692,0.95,8254.649807692307,1.5507582044990669,7.2815046553432605,15.72291569778547,0.95,9.666665874535637,2.184487610597193,9.419645351448487,14.950450086593877,0.95,12.427706232440588,1.4217590437185623
790,344,Exact,MUS,11450.119774666671,11461.075727555555,0.95,11455.504566666668,2.7914853861344358,11446.797888888888,11460.491555555556,0.95,11455.844722222224,3.926482604586724,12.393629746635908,23.274678053457762,0.95,18.423858039577496,2.676714068597683,15.141422960098739,23.922652938879978,0.95,19.85835069765267,2.254687788075971
807,285,Exact,MUS,10093.10004515,10100.3112742,0.95,10096.564492000003,1.8364244888504277,10089.924050000001,10101.2078,0.95,10094.672,2.8099028141985984,7.772159712019343,15.090866222081358,0.95,11.036918984055243,1.7428558905814697,9.314239271975403,16.905154659110245,0.95,13.112299959305068,1.9965588476137364
885,392,Exact,MUS,19044.576900083324,19059.742861166666,0.95,19052.101783333335,3.858753046352181,19036.071666666667,19060.114916666666,0.95,19053.623666666663,5.869814563434645,19.985200545189922,41.11657442003489,0.95,29.254415580633985,5.172228871225009,22.802259301719452,31.148199458841496,0.95,27.473596553329266,2.1274336364809794
909,350,Exact,MUS,26455.42740675,26477.248793875002,0.95,26466.041035,5.567273488077571,26448.03225,26478.31975,0.95,26464.364375,9.350545527966784,26.58597346175462,59.2105951488018,0.95,41.33451661616564,7.67438119670933,31.27378387699034,46.845030312500796,0.95,39.743634801849474,3.991060244657405
914,368,Exact,MUS,20633.2176244,20649.270456100003,0.95,20641.159911999996,4.090556998717449,20627.6138,20646.3718,0.95,20635.4499,4.4028127467519225,16.74744930267334,40.153551607133615,0.95,29.720940372347833,6.072121026334974,23.234537061235365,34.486893001689054,0.95,29.206063212694882,2.8773086819238944
925,444,Exact,MUS,27619.126225625,27644.316868625,0.95,27631.465115,6.440134355962933,27608.87475,27632.93225,0.95,27624.360875,6.870532561929529,25.533336746692658,58.8634814299643,0.95,43.95649466961622,8.484948659419313,36.82561515150631,53.082843743825784,0.95,45.96100553961227,4.139309462613419
942,351,Exact,MUS,13736.90038675,13750.1299485,0.95,13743.2822725,3.3898232900668903,13728.72725,13745.4050625,0.95,13737.7014375,4.001260141875515,14.076823437586427,30.237102920059108,0.95,23.799899389967322,4.182424937685867,18.059539335656375,29.537994280457447,0.95,24.168600490712098,2.9604849637190265
945,483,Exact,MUS,21471.622565300004,21485.3991941,0.95,21478.428368,3.5200224610810698,21467.061100000003,21485.992299999998,0.95,21477.4264,5.9265821438016095,16.834922701120377,32.018595975058254,0.95,23.39335194468443,3.861527120407023,19.750568520053413,29.762551304628484,0.95,25.106759584422253,2.5575208106447893
955,380,Exact,MUS,13646.14536575,13656.551298,0.95,13651.1693725,2.645300734231291,13643.7695,13650.741625,0.95,13647.4370625,1.9180722524219536,9.194343736767769,22.197394143417476,0.95,15.152727705985308,3.513619260010742,14.345045542956893,22.618439399996728,0.95,18.913881776604416,2.110481346886228
959,493,Exact,MUS,21287.4962975,21307.904677400005,0.95,21297.204324,5.227468900822197,21277.9524,21297.3622,0.95,21282.7385,6.133773716071514,17.252571113699005,38.538110675808454,0.95,24.409229446647895,5.767855422459618,26.617458004160202,45.42632503800961,0.95,37.11281865306569,4.81387751308037
981,477,Exact,MUS,19091.66488441666,19109.102710416664,0.95,19100.20699,4.450046264377871,19090.14425,19109.754416666663,0.95,19099.756416666663,4.205401404014912,17.233000794053076,34.462047988180025,0.95,24.5833608135581,4.535249999960401,22.90752427030193,39.90375104964492,0.95,31.826034067601224,4.387577567464934
997,366,Exact,MUS,11747.86837572222,11757.264194611107,0.95,11752.523977777777,2.4008980630802124,11748.300722222222,11757.063777777777,0.95,11750.564222222221,2.274044360224774,8.674280612667095,18.382015773653983,0.95,12.54856144388532,2.3650193074522425,12.969059342593505,20.52366634827488,0.95,17.066854983002557,1.9287896678300223
1048,571,Exact,MUS,71539.52772549998,71616.340338,0.95,71577.60054,19.599650137798072,71518.48525,71614.49575,0.95,71590.12475,26.259492072340215,88.71025747507811,207.7575404753161,0.95,169.04827289879321,32.32720958194488,114.90928101919957,158.5459208298645,0.95,139.21952903447132,11.123468594021212
1062,455,Exact,MUS,17004.333756333333,17017.904862083327,0.95,17011.075159999997,3.453451842051697,17003.257166666666,17014.3605,0.95,17010.343083333337,2.8612834639693467,11.927516788244247,31.89702648371458,0.95,20.276531440023287,5.463727934218228,19.724863878324314,28.664694005802662,0.95,24.701576820370278,2.2626435080463594
1091,404,Exact,MUS,21454.976712300002,21470.897305200004,0.95,21462.460812,4.059872497816268,21453.3358,21465.8742,0.95,21459.545,3.9488427243413224,13.791144955158234,28.523740893602373,0.95,21.9702042299498,3.8079102680874133,18.0867892850986,38.211404550712246,0.95,28.96336412277459,5.195499946625589
1099,508,Exact,MUS,27997.32798125,28019.982143625002,0.95,28008.517765,5.785160502672547,27993.3465,28022.55125,0.95,28002.273375,7.302106642430983,23.79776815250516,53.8999220430851,0.95,39.67567257061601,7.849361535112682,32.3506540150312,48.81493518015498,0.95,41.282557738093274,4.207148525106842
1141,588,Exact,MUS,49446.038019,49480.806965333344,0.95,49462.989793333334,8.87498522403966,49439.389,49487.78633333333,0.95,49462.1315,14.445758882221764,39.36401770114531,76.81819953620065,0.95,55.017802423238756,10.271087187849083,48.001792902162286,76.63165545972157,0.95,63.43928508763561,7.323915312496448
1162,409,Exact,MUS,13552.0434355625,13564.6978565625,0.95,13558.30721,3.2278110534572777,13547.194375,13563.64575,0.95,13555.1105625,3.989089396353866,15.455270763114095,33.478590005636214,0.95,25.427794161066412,4.49706536714759,19.191425104141462,26.00830565516281,0.95,23.030251763381127,1.736265577997907
1169,406,Exact,MUS,13942.55876025,13957.101495750001,0.95,13949.7343825,3.7120232321093387,13942.785,13954.001375,0.95,13948.783625,3.2301229441643193,13.006571581587195,38.91204092167318,0.95,26.368967156857252,7.129455651788526,21.120570886127346,30.741334900507404,0.95,26.423326932432165,2.4537775483805904
1193,430,Exact,MUS,19090.518263583337,19107.240998833327,0.95,19098.473333333328,4.27382722542881,19083.746333333336,19096.006416666663,0.95,19089.7805,3.6824354809582744,11.715010792018823,28.06191100180149,0.95,18.021496880052634,4.548943688852873,21.103827910085634,37.81218732575815,0.95,30.40773624870781,4.279775791020811
1197,461,Exact,MUS,16037.812785428567,16055.008374642854,0.95,16046.169328571423,4.391647287277452,16027.541428571429,16053.220714285715,0.95,16038.71392857143,6.341775975928449,20.290016039780998,43.41656352920113,0.95,33.77521590037065,6.069817669634907,24.64061758912927,37.20399501906665,0.95,31.36039068694284,3.2233231881417947
1214,443,Exact,MUS,20751.0006681,20777.598841600007,0.95,20762.178292000004,6.866034061694136,20746.201,20766.4818,0.95,20756.1144,5.929033371071292,18.53546487092972,36.56150839090126,0.95,26.566857188340688,4.487222102704708,21.000957881478783,76.57724218947618,0.95,48.9161394741056,17.63527202946471
1231,447,Exact,MUS,16202.893636214283,16219.087358357141,0.95,16210.733548571425,4.130274033666723,16198.181857142858,16214.408,0.95,16204.004214285713,4.456698863565629,14.723488538604643,34.226561692357066,0.95,23.45674368355975,5.320127760204978,21.622912263155623,36.121493818697274,0.95,29.479171347039053,3.709020978388181
1242,609,Exact,MUS,93485.18729675,93552.2338565,0.95,93518.13708,17.051642210387204,93464.59125,93555.7635,0.95,93508.75025,25.93551027515183,80.60933121889829,159.2831281721592,0.95,112.63608520030975,20.592790627756713,95.95754470032429,143.8407706026468,0.95,121.72256073925674,12.236725927953954
1249,456,Exact,MUS,17697.981614833334,17713.498325750006,0.95,17705.506276666663,3.9642562641595522,17695.921,17708.111666666668,0.95,17701.702333333335,2.892046503808555,11.421703097225157,28.45945474099355,0.95,18.270326575635945,4.237273590271053,20.874478368814234,33.91206997417189,0.95,28.194826331862927,3.3333842825159152
1252,423,Exact,MUS,33040.029270875,33067.132100375,0.95,33053.26399,6.9400968335057795,33024.681,33075.73475,0.95,33043.2635,13.603911823349426,38.7185986901075,69.91626423373819,0.95,55.69164411127567,7.773936944371991,40.4712638227651,58.07312830552832,0.95,49.66647379954631,4.523839146418525
1274,643,Exact,MUS,48279.884589166664,48325.88547516668,0.95,48302.44858666668,11.758170840450262,48262.78866666667,48336.38616666667,0.95,48294.62233333333,17.67941665668632,54.04146709806513,104.51860324442202,0.95,81.4036341547966,12.975664230792432,65.22373603414489,100.05751017883614,0.95,83.92477179442537,8.931314056446459
1288,501,Exact,MUS,18957.427780416663,18971.936077833332,0.95,18964.447920000002,3.6965012373617037,18952.272833333333,18963.75116666667,0.95,18956.408916666664,2.917807834105241,12.279881381987606,30.29062941223383,0.95,18.250929225982155,4.597052646090538,20.788556568934357,30.644479424342617,0.95,26.428413910882647,2.517469204513271
1296,689,Exact,MUS,59817.822864249996,59871.17053925,0.95,59843.833439999995,13.651122744316284,59808.76425,59856.42275,0.95,59825.3545,11.65982928164491,41.84453100711107,108.29540312737227,0.95,77.50068972408772,16.876647166169843,72.882899891033,120.26087396913456,0.95,97.53455728694108,12.188911840665343
1301,681,Exact,MUS,55237.84405125,55282.623490000005,0.95,55260.05309,11.421208798284546,55230.81835,55269.70475,0.95,55247.40525,9.857253022851431,44.13922511637211,104.68082439154387,0.95,66.15212822556495,16.31127088830875,65.03340829681781,95.25052275702294,0.95,81.4523057706409,7.711011381939453
1305,573,Exact,MUS,38266.307448833315,38297.83881833333,0.95,38281.663739999996,8.048388512155041,38251.42,38287.922333333336,0.95,38266.28616666667,9.218353605106175,31.163417484244135,76.68130613863836,0.95,48.24281474352251,10.676332885341969,46.8828238431557,65.61855249357717,0.95,57.65284884624117,4.78667785675605
1333,459,Exact,MUS,13825.908044625001,13840.0423195625,0.95,13832.9100375,3.61982883335518,13824.0315625,13837.852375,0.95,13830.764625,3.6560748826838383,16.772282852232458,37.61430263221264,0.95,25.344861225038766,5.338204328088531,20.822968140221352,30.19921570655291,0.95,25.83325358059783,2.3903538222766922
1344,608,Exact,MUS,38578.35435700001,38608.06611416667,0.95,38592.87893333334,7.591245468563691,38570.41933333333,38599.50883333333,0.95,38587.474166666674,7.599465002383548,28.77701838910948,65.46049533783837,0.95,41.18267366887059,9.277597424135056,42.41297640803994,63.91111439325288,0.95,54.15298214429377,5.493305273845612
1359,703,Exact,MUS,70569.1193545,70639.626111,0.95,70603.36639,17.98843199317382,70544.53525,70619.236,0.95,70578.2385,20.692657560682147,74.86388567090034,165.89700665473939,0.95,125.81602831631899,23.663446079796916,98.97665874372504,154.35298090978876,0.95,129.09501529265614,14.174771124345625
1406,738,Exact,MUS,59449.0581945,59499.789525,0.95,59473.68244,12.974351657650432,59441.1025,59505.6565,0.95,59458.56475,15.217550841507572,68.60138338208199,131.26532451957465,0.95,103.15856486856937,16.282618365394043,72.24412398732034,112.40491905589808,0.95,92.49076473409855,10.446884939522949
1417,720,Exact,MUS,70652.39624775,70711.9409895,0.95,70682.05606999999,15.143721367113995,70640.9325,70723.7585,0.95,70675.92475,22.217444490837032,87.04010860472917,167.10754953324795,0.95,128.65631921589375,20.633406100229255,91.52300750641967,121.67825169025076,0.95,108.3003110557186,7.715895974907563
1436,758,Exact,MUS,48661.79925416665,48705.812163333336,0.95,48684.051300000014,11.215290065345906,48663.65,48709.76483333333,0.95,48684.05616666666,12.850942135854778,49.62706891894341,106.88359730242578,0.95,74.33953948021303,14.482764695379167,64.48873674549375,93.16698675349521,0.95,80.17680642741453,7.343080340445034
1465,756,Exact,MUS,67269.01639975,67327.75235724999,0.95,67298.45526999999,14.99333393743102,67263.961,67324.3975,0.95,67301.4825,13.643921875681407,67.96942514330149,161.38397233486177,0.95,117.16505746990443,23.211552698603455,86.80018825930576,125.06060095983258,0.95,107.2270489975194,9.756671421079462
1536,790,Exact,MUS,124990.6443905,125096.417964,0.95,125043.21265999999,27.009749793062497,124923.3305,125147.8565,0.95,125008.1665,60.9412332966926,141.75805518329145,294.45621557235717,0.95,240.1604393362999,36.39785251260838,165.68837166779116,215.31651095369537,0.95,193.2545265920326,12.625546847471654
1541,612,Exact,MUS,22627.106976200008,22645.313078500007,0.95,22636.005928000002,4.646928799156055,22627.5096,22642.110399999998,0.95,22633.2645,3.56505904371049,15.544319424033166,44.7029096263636,0.95,25.45668632805182,7.142321138400732,24.88047208115947,40.43280255713332,0.95,33.22639983381203,4.002727086879419
1556,734,Exact,MUS,39426.86941766667,39472.79743683334,0.95,39449.590086666656,11.673881167128867,39424.474166666674,39476.01583333333,0.95,39451.56566666667,13.442524819594098,51.221358090637274,106.53204196117407,0.95,73.50434149503708,14.134427401168265,64.07012590901729,102.84629471488327,0.95,83.86860457487664,10.005935646775228
1575,816,Exact,MUS,62161.493311,62210.5890655,0.95,62185.935659999996,12.538065136178522,62124.68225,62220.93075,0.95,62163.53675,24.151188550116238,52.640824015438554,137.4429479598999,0.95,98.75079514682292,21.667494323446256,76.99212698806514,99.10122789824162,0.95,89.6340231218285,5.615303307788783
1584,801,Exact,MUS,81977.31597699999,82044.4036185,0.95,82010.76289,17.016800291007822,81992.1975,82041.41575,0.95,82014.0835,13.08551976667603,52.28092287182808,169.85073013454675,0.95,116.26993773579598,34.904740053959436,93.59424467835841,146.5340750098163,0.95,121.1558994972707,13.618256251815074
1586,837,Exact,MUS,71513.40033425001,71586.60959775,0.95,71549.27372,18.71536837552643,71485.32975,71570.7295,0.95,71516.70875,25.34976573814664,85.64090487957,182.72970545589925,0.95,108.58228622227907,27.272558312936148,108.24151208008524,154.61434661776335,0.95,134.08765426746274,11.803632034775461
1596,637,Exact,MUS,26921.636585499997,26948.94359525,0.95,26934.88285,6.977715497419707,26914.410875,26937.36525,0.95,26925.174125,5.416761448006918,24.76423801034689,57.234289383888246,0.95,37.68509678095579,8.070997265072494,38.3050653845498,58.92098950687946,0.95,49.830231526091445,5.258638050824344
1637,534,Exact,MUS,20692.369084899998,20712.144085499996,0.95,20702.081564,5.050804152793813,20690.4862,20711.587,0.95,20698.174600000002,4.935564543048606,20.278409399985716,44.47355141043663,0.95,33.186962590814744,6.239802618197786,27.794524646117843,42.694350680399424,0.95,35.95122852336328,3.8084635017584128
1659,855,Exact,MUS,97761.66154525,97819.06250624999,0.95,97789.3784,14.64804598820256,97745.7205,97810.199,0.95,97766.25925,19.073199506349802,64.06462746262551,131.56147386431695,0.95,92.25960181206464,17.271513959605773,77.66383138177706,130.28485565247465,0.95,104.42908090641792,13.672377341342708
1737,583,Exact,MUS,23118.269740499996,23143.4754067,0.95,23130.359335999994,6.4370159582548565,23102.228600000002,23134.825,0.95,23116.2518,8.701528657403605,19.116644060611726,57.454751999974185,0.95,36.27136357605071,10.171811029642736,34.58909802132926,56.44180082619441,0.95,45.86059053406265,5.67329555150168
1763,669,Exact,MUS,31413.560704124997,31441.125805625,0.95,31427.132015,7.041407323160658,31400.33,31435.7595,0.95,31417.612875,9.275165394682476,31.619965613633394,69.59361341446638,0.95,48.62112483680248,9.573085160857989,41.066045178890896,57.47733689749814,0.95,50.16900648139375,4.183645627578493
1779,945,Exact,MUS,55815.79974825,55875.418795749996,0.95,55845.94779,15.189066071127357,55804.498,55890.935,0.95,55836.263,24.33141775581256,73.06475060284137,130.6248413309455,0.95,104.30127879828214,14.230967917208842,82.50455972237992,130.924976476353,0.95,108.29121724276298,12.405264867939728
1783,632,Exact,MUS,42526.520819499994,42561.39161416667,0.95,42543.83249999999,8.904635739969882,42515.652833333326,42552.34166666667,0.95,42525.24733333333,8.557710110805028,27.838038405776025,94.08801822959272,0.95,53.46576735079473,16.645026898036075,52.30965109716271,73.22836139962102,0.95,63.92454181043904,5.32862692080193
1810,885,Exact,MUS,113132.72373900001,113220.5152375,0.95,113175.53906,22.395853435687936,113088.3425,113233.635,0.95,113136.883,35.37929819013479,109.35138495862483,238.3276307163385,0.95,166.6560978412628,30.88875989928365,133.50926390215625,180.83492092395537,0.95,160.15786813888428,12.068027597190484
1827,674,Exact,MUS,22237.1679638,22256.42019759999,0.95,22246.651327999993,4.916501487541895,22228.54,22255.068,0.95,22244.0541,7.021925521988211,21.163373324272257,43.12779541432692,0.95,29.11559480309652,5.864134535909812,27.48951415723274,41.2957587933397,0.95,35.05318604161678,3.5163461429387746
1868,884,Exact,MUS,74465.0281435,74538.418809,0.95,74501.74733,18.74307904976328,74469.213,74557.811,0.95,74503.72475,23.36969005241117,86.9292842566967,174.47681270241736,0.95,136.89920441955329,22.310610082187072,108.11313076770298,154.95475412234515,0.95,133.5705523139558,11.95979906419997
1934,661,Exact,MUS,21546.483426000003,21571.628909299994,0.95,21558.860847999997,6.4018039744373505,21544.287600000003,21572.821399999997,0.95,21549.65,5.9865372393156555,23.373188585040193,63.72933747857911,0.95,45.17348685800974,9.951597978877501,36.387832491139385,53.28402362065019,0.95,45.57362904017522,4.306248209036202
1937,867,Exact,MUS,38909.23481866668,38953.04694866666,0.95,38930.39716000001,11.216420306531754,38895.91883333334,38946.9635,0.95,38931.12,14.600641998154373,50.058505511283876,108.9439170658662,0.95,88.41262553036213,15.240991996133468,59.11936236693431,101.40372427289601,0.95,80.38577905081527,11.105677463528082
1966,751,Exact,MUS,30455.220209875,30484.93934675,0.95,30469.818789999998,7.603146453160682,30449.23825,30479.693375,0.95,30468.257125,9.238113273969303,31.819189985096454,81.89919319599866,0.95,53.25239650458097,12.738700904764638,44.14725300876213,63.23753345784068,0.95,54.590142963509706,4.875943369810897
1992,1047,Exact,MUS,60593.090512250004,60647.899699249996,0.95,60620.342119999994,13.987763520812265,60593.16525,60644.3915,0.95,60619.62975,14.426917157308875,53.50888630002737,138.45964089185,0.95,91.99940551668405,22.751117911142845,79.61647305311696,116.9575435653019,0.95,99.81345994779768,9.540581475646203
2002,1015,Exact,MUS,96022.52798725,96085.99226949998,0.95,96053.56495999999,16.123770950386266,96002.1765,96071.093,0.95,96039.363,15.252365199883037,62.24918379485607,138.75727283656596,0.95,110.88735853135586,20.53334222197037,89.50913982167407,136.45065436529114,0.95,115.25827660164822,11.965456433327608
2111,1098,Exact,MUS,74623.2391735,74690.9246405,0.95,74656.82759,17.27495764748078,74602.6925,74693.45325,0.95,74628.981,27.32964675707198,80.44216807186604,173.20918972492217,0.95,108.5489277228713,23.04369679552152,98.84449139280136,144.85006467907476,0.95,123.48967801294867,11.731956866235468
2121,1040,Exact,MUS,146256.928592,146483.8668595,0.95,146364.4152,58.04503259721508,146130.1985,146381.8095,0.95,146268.0525,61.39791065228401,190.06116232573987,422.87606009244917,0.95,338.83488058447836,62.68736448517915,280.28529439280163,524.9422916764537,0.95,414.2661922398423,62.61131175743149
2139,1044,Exact,MUS,158141.35667999997,158356.43086000002,0.95,158245.70362000001,54.764949641093374,158076.094,158274.788,0.95,158175.803,42.32284161199472,173.93714631199836,468.36361722238246,0.95,322.060003182292,79.83406509811212,293.1435625696439,474.38437757396105,0.95,391.5035594860414,46.590141349149455
2141,1077,Exact,MUS,82470.78272925,82532.86533125,0.95,82502.38458,15.860843249129386,82473.004,82549.0,0.95,82516.52,19.944915183334874,63.97159431427717,139.87329996675254,0.95,92.6832547545433,17.54430890348909,88.4263085879025,134.21321315232987,0.95,113.43921904933974,11.662456063340432
2167,1088,Exact,MUS,89398.7339675,89479.54841975,0.95,89439.13589,20.56085777578064,89377.9195,89490.1145,0.95,89418.502,31.67786174752608,96.13029969334602,208.49247454851866,0.95,147.33188978433608,28.987683657484304,118.31853738743558,171.08641412370207,0.95,146.3629978210901,13.444969484763165
2197,715,Exact,MUS,31518.608734375,31551.583399749998,0.95,31535.12687,8.419161630300097,31513.29625,31554.87825,0.95,31533.126625,11.373747483438358,40.58228245452047,87.92021701410413,0.95,60.86165554448962,11.894218428326763,49.21819941327835,69.52692388958246,0.95,60.23225135414903,5.189825404508151
2204,1111,Exact,MUS,74223.26532100001,74320.33619824999,0.95,74269.37827,24.818862727319942,74194.948,74281.9195,0.95,74240.54525,18.783118818830342,94.98202601373195,189.57079238444567,0.95,144.31183363795282,25.51997984521401,117.4519645059709,232.7479758310197,0.95,177.51687862417907,30.079173017380672
2224,1093,Exact,MUS,55449.60964025,55520.3744385,0.95,55484.838630000006,18.03737491549552,55424.331,55534.23,0.95,55492.7705,32.059007424145726,105.34021072983742,184.7068822482973,0.95,154.78158400207758,19.91449540471886,107.1992929143788,146.85756453204118,0.95,128.84217166096815,10.128244701087405
2255,1151,Exact,MUS,50100.79425475,50152.798789,0.95,50127.14894,13.294168370382643,50098.6615,50167.105,0.95,50145.59475,20.43626359515951,58.58308470994234,122.07876443266869,0.95,98.01690815985202,15.690964165309664,74.14763370398983,112.52238856540207,0.95,94.7522149930447,9.842807666491098
2296,1138,Exact,MUS,158025.0099015,158205.907644,0.95,158112.25056000001,46.255859313411406,157967.8035,158156.39,0.95,158037.183,46.033635137070696,136.14715558290482,355.4874434888363,0.95,239.6852660447359,52.69261069409542,235.55441548875953,406.76973053326753,0.95,330.49813175952613,43.79298000464314
2512,1046,Exact,MUS,112560.04678,112660.356415,0.95,112609.2124,25.647149244920396,112568.4295,112681.64,0.95,112606.105,28.766819838163997,118.89413968920708,249.2161599755287,0.95,175.90455647706986,33.36554675258269,141.44880903332023,225.17975290355236,0.95,183.7386225003511,21.770345298184935
2518,892,Exact,MUS,59443.79842,59493.251051,0.95,59468.52325,12.620653853997831,59427.111,59496.207,0.95,59464.43625,15.566352714451329,60.357812475934686,126.1859370097518,0.95,91.39413407742977,16.403710632511558,74.42399097617188,101.97682799946344,0.95,89.76308858892367,7.019868214521344
2541,983,Exact,MUS,84439.391988,84541.80335449999,0.95,84490.90907,26.134435141468376,84396.901,84612.9285,0.95,84511.1065,54.57047814912975,144.7984970793128,297.63416861593726,0.95,204.34230657219888,38.72984777145492,161.0484679106226,208.39736263071407,0.95,187.41801984884307,12.078091579263319
2544,850,Exact,MUS,42943.63964066666,42982.83011183333,0.95,42962.723399999995,10.00935195691375,42931.833333333336,42963.8965,0.95,42948.66466666667,10.02660267218299,35.225339874627046,95.06282771229743,0.95,67.49783480167574,14.172725503048712,55.279234111953386,85.85641908825605,0.95,71.88917675491132,7.819538999100556
2551,1328,Exact,MUS,137320.45400800003,137466.707167,0.95,137391.92796,37.273987761253494,137292.459,137445.8785,0.95,137362.628,36.40785687433851,155.97248243093492,371.50471230447295,0.95,267.8324265450239,54.89930919380526,211.9673278650763,311.3231629428231,0.95,265.7641969192254,25.292042896016742
2567,857,Exact,MUS,29299.55803025,29326.245899750003,0.95,29312.8517,6.802089116045819,29290.437625,29328.06025,0.95,29312.101125,10.671322879068915,34.19820696786046,65.64470838457346,0.95,50.02236713692546,7.984861988603711,38.52774288441856,57.58827293403328,0.95,48.63759069340487,4.8739898099057175
2602,1308,Exact,MUS,127342.47310850001,127459.342712,0.95,127400.19392,29.86217068603899,127338.973,127454.014,0.95,127383.953,31.653095424865768,112.9311225950718,244.69719525575638,0.95,174.32707010507585,34.32237270072044,158.58152082881287,262.8241462864821,0.95,214.19921232784918,26.710115189522767
2611,868,Exact,MUS,40432.6518975,40470.477324499996,0.95,40451.52038666667,9.634195230029219,40430.667,40473.16133333334,0.95,40461.1805,10.152500048828045,34.02245709598433,100.59391401409735,0.95,54.326663735507076,16.914855553769158,55.350624252557694,80.0028942526484,0.95,68.7383659237702,6.295266146208624
2692,950,Exact,MUS,54561.2731995,54651.31568125,0.95,54607.309369999995,23.01508273753427,54570.76225,54714.8205,0.95,54624.2,37.52161106919608,117.72399765998125,233.49504050463437,0.95,181.81975972205402,30.832470676188215,132.39804809250444,191.94687149855608,0.95,164.71035356202918,15.25478095477986
2798,931,Exact,MUS,32817.115514624995,32872.2589275,0.95,32845.89994,14.084399682517631,32851.247875,32891.71875,0.95,32867.577875,8.789422636668645,37.68398483097553,82.87474397867918,0.95,54.68032560423016,11.2125076179117,73.92656700736275,120.50117276060543,0.95,100.75098856926965,11.889275121945223
2814,909,Exact,MUS,40283.149073,40342.095977499994,0.95,40312.290266666656,15.043907946238372,40279.545333333335,40345.14,0.95,40315.4565,15.812061034950688,56.160887002933904,145.02990622520815,0.95,85.44643718302065,22.174582909247036,85.42168204182784,125.17172322123714,0.95,107.24776438511675,10.190720180129931
2872,1440,Exact,MUS,130127.67579600001,130257.09049049999,0.95,130190.23636,33.066140881601825,130087.22,130225.3505,0.95,130140.1385,38.616496298464625,123.62363360524178,259.15723372153934,0.95,177.40717155039312,35.33776199552468,172.85767734921276,286.72111643049334,0.95,235.31481172430972,29.132659146323544
2908,991,Exact,MUS,46832.94680216667,46873.95931533333,0.95,46853.33754000001,10.46313225745155,46828.92566666666,46877.922666666665,0.95,46859.114,14.377911749948678,48.0023864477836,100.84496760963289,0.95,68.97326887547786,13.718124809520623,59.50211758628876,87.60656027708886,0.95,74.62232270133293,7.193755806553751
2922,942,Exact,MUS,62012.27568925,62093.91347700001,0.95,62053.27706,20.858913837239676,62014.03725,62104.8995,0.95,62044.57725,25.594588899915642,88.33330643177032,199.47233630865813,0.95,156.7667853668332,30.258442030605043,116.65730102374917,176.55067854241864,0.95,148.9055218559413,15.2995149429855
2926,1496,Exact,MUS,187577.549771,187721.639134,0.95,187649.23638,36.91583476868698,187551.779,187742.068,0.95,187638.7825,49.55780605115972,159.8168641626835,360.4548947006464,0.95,220.08455309271812,51.60650270448871,213.31621638507244,305.03621329138605,0.95,263.59070424822863,23.522964989607257
2934,1022,Exact,MUS,50563.86611375,50635.010990500006,0.95,50598.63994,18.16920413013886,50543.3705,50621.08,0.95,50574.60475,20.15137276684107,69.47389346659183,161.9788655742995,0.95,116.92932407408952,24.403096080225072,101.13536621916697,154.17290476127593,0.95,129.97501839677201,13.573290640619438
2995,1199,Exact,MUS,65181.133658,65253.761518,0.95,65217.36778,18.486564168153294,65160.78525,65274.176,0.95,65219.1065,26.580401130306058,102.99770277142525,183.7701199874282,0.95,154.81901965141296,20.1787559903181,110.1011580431902,150.89344106704826,0.95,132.478254657177,10.443430531387763
3001,1481,Exact,MUS,88199.97841575,88277.48717075,0.95,88238.76468000001,19.79244141474545,88199.80825,88282.576,0.95,88234.246,20.106426205943205,83.31544682085514,211.29532979875802,0.95,138.84956468492746,32.047700461911234,116.01026372871237,161.6386153042829,0.95,141.38803054778444,11.703665525792472
3127,1045,Exact,MUS,42442.11303699999,42512.535440833315,0.95,42477.11858666665,17.932264509474464,42441.068333333336,42507.59316666667,0.95,42481.8505,17.5600859224268,69.62660126388073,204.20047117472063,0.95,136.46715007722193,33.78765460433051,105.83541791010231,147.0546043126745,0.95,128.65631499577773,10.54640273607759
3163,1018,Exact,MUS,53277.5441285,53334.010952,0.95,53305.62521,14.364048743839529,53275.987,53333.9405,0.95,53308.459,12.955245250590172,56.4448048979044,121.7733488380909,0.95,96.0884162440896,17.191316133622422,78.25328863058724,123.48428188951993,0.95,102.38998018650437,11.568328971439716
3181,1528,Exact,MUS,210383.477583,210510.23090199998,0.95,210445.25613999998,32.38491843421415,210345.193,210505.6765,0.95,210422.682,50.018295413684825,151.07248951792718,297.28798152208327,0.95,206.22891503870488,38.57308568015689,177.71844466759268,279.5279780289882,0.95,231.53920111404685,26.033180756953392
3206,919,Exact,MUS,63847.38872175,63958.77683549999,0.95,63902.46852,28.48490993365879,63800.435,63956.742,0.95,63893.0925,41.81268597902022,138.8165768355131,294.67304581850766,0.95,219.5952951014042,39.43089568346394,168.17259395940692,231.15597966383808,0.95,203.05447688786302,16.127984377780404
3272,1637,Exact,MUS,222596.3943215,222773.02423900002,0.95,222682.88653999998,45.0935161414596,222545.395,222779.1235,0.95,222658.909,50.835110688135764,203.0524445950985,425.2252397507429,0.95,284.0609658569098,54.32898021108521,250.73751594890527,385.4291974309195,0.95,322.82230011231337,34.450544765137444
3299,1014,Exact,MUS,60103.272680250004,60161.75027425,0.95,60132.02782,14.947455654774702,60070.738,60148.9995,0.95,60118.48675,17.870933811558004,66.72404116541148,135.4392140954733,0.95,101.9988010391593,17.67084384696244,83.1842206872685,126.80049836285394,0.95,106.9213851818795,11.177288666145314
3338,967,Exact,MUS,44183.66560400001,44257.66295283332,0.95,44220.73236666667,18.778186476776895,44160.79133333333,44288.258166666674,0.95,44218.0605,34.97185140614814,107.3990478932876,205.13450915813263,0.95,142.8675341635924,24.597792885277887,113.85796726328974,150.96250739658086,0.95,134.4879752141713,9.489765426026029
3339,1134,Exact,MUS,47147.41597466667,47186.917540333336,0.95,47167.28978,10.072397775061473,47145.842,47190.3415,0.95,47169.83366666667,12.15949904927575,51.35380368828405,100.47530601620306,0.95,81.11526845990507,12.353277996183412,57.982618638225816,83.51118540643971,0.95,71.75350785912114,6.53089440609776
3409,1065,Exact,MUS,73743.78230574999,73825.313145,0.95,73784.6052,20.792304002020735,73723.401,73830.7745,0.95,73795.35775,29.47763689436967,104.16228505074977,217.29467059224845,0.95,160.69715789705515,28.259138500623287,122.71342860391617,168.89195771114075,0.95,148.17840608340464,11.754037308278741
3499,1717,Exact,MUS,150048.363191,150200.880033,0.95,150123.9364,38.78612340910741,150019.946,150217.547,0.95,150147.2355,44.18917533241473,145.07611392438412,358.0086047440767,0.95,267.41062685251234,51.93204577412468,216.2609659573922,331.68847656033006,0.95,277.15134035227254,29.5897638804838
3626,1456,Exact,MUS,152066.7527175,152201.803661,0.95,152133.8555,34.49763631674142,152025.6095,152217.826,0.95,152099.0015,52.058696256189776,183.9340214145185,348.4399045139551,0.95,283.6087728649378,44.844853573107066,201.889977621992,283.30328196395027,0.95,245.87601183691453,20.705385738927355
3647,1786,Exact,MUS,176269.9377345,176617.7898915,0.95,176435.24434,88.85334240270188,176087.5965,176553.802,0.95,176144.906,125.21823647297332,282.4249167859554,741.5937084265793,0.95,473.32226549685004,112.26304608975866,446.82605571611435,796.5362872788575,0.95,634.7035728978129,90.01412830211318
3678,1060,Exact,MUS,54880.05239675,54963.404013249994,0.95,54921.58122,21.253480893584356,54858.09775,54990.176,0.95,54916.89625,35.13742243327168,120.60320680886507,213.13523636609315,0.95,182.7193272560835,23.46066927722825,124.79936359589576,174.7500048944434,0.95,151.42039122376738,12.785992225755267
3914,1202,Exact,MUS,81906.66080049999,82054.0591365,0.95,81978.24647,37.71164206025333,81855.30275,82040.44125,0.95,81921.338,55.63614963694689,162.1845763206482,326.29801520705223,0.95,252.5664652660489,41.65590525260883,200.10112636036195,330.44505813862014,0.95,269.25785383105966,33.54168837020179
3991,1229,Exact,MUS,68800.3208595,68878.46028475,0.95,68839.66588,19.940734684993544,68801.269,68900.20025,0.95,68863.772,27.991940230976272,92.77406400293111,206.30650134857706,0.95,164.15013323575258,28.960442286451418,117.24128623430761,162.72513474697905,0.95,142.20133965744859,11.620334936518972
4117,1681,Exact,MUS,78127.19714775,78215.87857649999,0.95,78171.36864,22.566287457619843,78096.269,78227.566,0.95,78196.098,31.29243701795331,101.07847710549831,210.5538908181708,0.95,163.72129119336606,28.818429539680693,126.45096506116856,192.53712619508212,0.95,161.4697447940243,16.868108645320113
4129,1254,Exact,MUS,56420.6199465,56518.885079499996,0.95,56470.85965,25.103028021011678,56431.801,56548.8725,0.95,56482.1795,25.737460066369703,98.69260309785605,210.3442419156432,0.95,155.2556453436613,28.879048913363953,137.1224172485039,214.2806012166262,0.95,178.84469616180024,19.809989269577244
4144,1318,Exact,MUS,77022.79448175,77093.0946075,0.95,77057.48538,17.931113714376174,76996.96,77082.03175,0.95,77050.042,20.93451295511235,84.76691219508648,172.7455065831542,0.95,129.09072100818156,20.8770333373613,102.96520834874453,149.83362937489764,0.95,127.95855945680545,11.98999454498439
4208,2092,Exact,MUS,199229.3701315,199667.452086,0.95,199447.61708000003,111.88776576643288,199266.935,199747.739,0.95,199541.411,134.50315218404776,468.44673548340796,1245.1942050933837,0.95,793.915236005187,212.54227191248071,654.806643775909,929.9989215340216,0.95,800.2388772258106,70.26569701451736
4221,1373,Exact,MUS,61533.081988,61616.541442249996,0.95,61574.40399,21.32592432586078,61540.47625,61605.1315,0.95,61569.38825,16.38320713151677,64.55240285396576,193.63793476223947,0.95,92.70438180416822,33.628361323781085,116.65345086626903,183.76687085966162,0.95,152.60390217292266,17.175121942401756
4266,2049,Exact,MUS,440455.43796650006,440775.9168815,0.95,440613.77726,81.90967069334526,440311.406,440836.7845,0.95,440620.5385,112.97549414012582,477.238553327322,917.5247849106788,0.95,721.2218766957521,111.76393053068719,488.0090465205681,660.559576328972,0.95,582.4605677113998,43.91426776710937
4358,1901,Exact,MUS,163904.5819405,164313.26089550002,0.95,164106.53316,103.87835313306972,163679.347,164467.7105,0.95,163869.3295,206.91509267573971,499.7874163269997,1084.921441438794,0.95,875.7495654523373,154.33525740804433,627.9462144064715,831.9770441923679,0.95,741.3512490996467,51.795604063670154
4735,1878,Exact,MUS,191238.2693305,191388.702325,0.95,191313.93924,38.470158886985,191231.274,191400.0045,0.95,191326.926,41.77713488991393,135.3302429974079,305.2662596954402,0.95,201.7299654185772,43.24193253405727,206.9199811130195,332.48564648922735,0.95,274.3863696999632,32.12164837128193
4780,2361,Exact,MUS,146840.8920585,146978.7358845,0.95,146909.53347999998,35.125859219529985,146795.8615,147013.2,0.95,146907.5205,58.41731783485806,171.72881365120412,335.82742653787136,0.95,266.1756210744381,41.3355514128507,202.897261212981,293.62372674215885,0.95,251.34221288483658,23.142646243784412
4880,1521,Exact,MUS,79468.35463925,79564.163534,0.95,79517.50656000001,24.41717184195154,79491.14575,79605.09025,0.95,79547.173,27.788038961168084,93.39972119182349,246.7257626697421,0.95,165.96854210346936,37.85810441829253,143.1216947051969,198.32672586300555,0.95,174.55965902783691,14.125724678092176
4959,1989,Exact,MUS,189326.462455,189521.6765605,0.95,189424.86586000002,49.71461385928467,189326.044,189504.795,0.95,189360.5995,41.67210815007935,202.59876900315285,443.07055433392526,0.95,327.79692378044126,63.33510840556663,278.76247503727006,423.0657730581429,0.95,355.2851253998228,37.10110954749933
5249,1595,Exact,MUS,78068.06322025001,78168.77243000001,0.95,78117.31718000001,25.69839164681337,78067.9925,78168.7275,0.95,78113.93425,25.457286927373985,100.0295376241207,221.50784906744957,0.95,153.44872662574053,30.034672646307513,136.7112490010208,224.39966316440558,0.95,182.91563495671988,22.56022747313469
5341,1543,Exact,MUS,62605.0490375,62693.57661775,0.95,62649.98168,22.67789550878627,62599.0755,62697.844,0.95,62653.16075,25.282451832749445,86.51675081402064,240.2619974344969,0.95,141.69726858437062,40.61707800254997,130.69266753949938,186.33400834084054,0.95,161.55895010988962,14.197850810579194
5349,1374,Exact,MUS,139594.468973,139770.91978,0.95,139683.39531999998,44.845453451107126,139614.947,139786.511,0.95,139676.724,40.60803788159115,147.6298923790455,463.5927031695843,0.95,282.6473067820072,81.30801737854485,256.4528110026106,373.3718357454538,0.95,320.8209740178037,29.915705194356384
5400,1562,Exact,MUS,100360.236165,100473.09232150001,0.95,100417.0123,28.721244586532624,100348.174,100493.022,0.95,100406.081,39.26742005367631,131.5459065645933,264.4128467707331,0.95,194.38294124901296,33.17435086031528,161.4824931951183,243.27064682396795,0.95,205.44464364251013,20.941761005358934
5405,1697,Exact,MUS,66198.83173025,66281.543342,0.95,66240.64594,21.088185970180408,66196.3895,66293.50775,0.95,66248.112,26.570512983256084,96.46054883748293,178.20851683616638,0.95,137.4599978595972,21.371681309488277,118.03173717292741,178.41772262956974,0.95,150.8412202815495,15.410307865260588
5420,1557,Exact,MUS,63223.718112,63311.126717750005,0.95,63268.04301,22.318638965788345,63233.91875,63347.83775,0.95,63275.33725,32.7248579264433,114.99416045844555,225.9152481392026,0.95,172.119108094275,28.57903955061809,130.50390963690697,183.07850426115763,0.95,159.3194341618048,13.431575467845462
6101,1780,Exact,MUS,98633.1096245,98791.51393775,0.95,98712.40431,40.45831346402257,98638.3175,98757.0705,0.95,98695.113,32.235838867442666,130.04885124117135,276.342550393939,0.95,190.4807381182909,35.95457995232669,217.05768641239555,347.0159132469023,0.95,288.0989649539718,33.298770726031954
6442,2153,Exact,MUS,84700.90066825,84855.400007,0.95,84778.82931999999,39.38050606225125,84733.4385,84887.345,0.95,84803.9575,38.50617950448295,164.0863814368844,398.9494910672307,0.95,269.8973176583648,61.802839243444794,227.37587543607427,327.1875082553263,0.95,282.02860384486047,25.47886270845629
6693,2021,Exact,MUS,124924.987699,125081.3903885,0.95,125002.10054,39.95012518968885,124902.951,125036.995,0.95,124951.6405,31.687099023106224,109.0526410639286,302.64242839202285,0.95,176.23072847127915,49.44044124101614,215.0720520393809,345.2422497523794,0.95,285.3862803798196,33.31023531586858
6729,2004,Exact,MUS,101427.0940555,101563.331103,0.95,101493.98872,34.683135863387925,101390.406,101550.8915,0.95,101509.3375,42.9966919213194,143.46749295294285,288.7934249728918,0.95,196.7699272066355,36.91476915288915,189.14015408464326,298.4448369019854,0.95,247.37663183626435,27.94161802690925
6756,1897,Exact,MUS,112599.5416935,112728.57448299999,0.95,112664.37707999999,32.835176053301595,112582.639,112757.1605,0.95,112663.425,43.23877790484387,148.60989096164704,309.25182200968266,0.95,194.0345302551985,42.547165312576084,188.64015725081907,271.7161691406426,0.95,233.961261727963,21.24267771755477
6953,2401,Exact,MUS,210066.839781,211052.6345395,0.95,210543.75454,251.58774270198685,209344.6595,211147.774,0.95,210880.5705,536.0000182220758,639.3202372097977,2782.659792307912,0.95,2312.392646446824,544.5498487512522,1357.6173127333554,2221.350233943348,0.95,1799.6345412163405,223.01513112563595
7038,2555,Exact,MUS,367844.96725,369008.12327499996,0.95,368436.08256,297.0933470455589,367129.364,369759.909,0.95,369224.0505,552.9578298142156,1050.1826414555312,3286.5156853526832,0.95,2404.4302289128304,661.8601503369493,1839.159190698711,2319.170742796136,0.95,2117.856470482795,122.11890931065112
7110,2144,Exact,MUS,108232.480943,108391.58443949999,0.95,108311.67722,40.603876814033335,108175.826,108388.0575,0.95,108221.9965,62.26316807208143,152.3749535948038,363.85078994035723,0.95,259.21703809797765,55.514936249779275,231.0326512113615,341.7938609405442,0.95,290.4637627262889,28.21118302163224
7161,2571,Exact,MUS,252724.1643495,253449.592547,0.95,253071.64986,185.4025427508594,252557.633,252882.391,0.95,252759.749,80.98386846981828,289.20336386561394,715.3166810005903,0.95,459.968487533927,114.62515785077315,970.0286185215398,1582.7673595946246,0.95,1324.2375301700592,156.79486009839854
7185,2698,Exact,MUS,216703.67467549996,218054.2457385,0.95,217365.74366,345.86544852960475,216877.889,217674.5545,0.95,217130.477,241.44847702422877,1021.6507462620735,3989.3252271053116,0.95,2316.280764877796,770.2970404177101,1969.292950029247,2890.849893849043,0.95,2474.2395720026175,235.3544956888963
7209,3038,Exact,MUS,292790.777052,292970.825083,0.95,292879.57558,46.04338071108489,292747.848,293009.0185,0.95,292913.909,68.44212372593907,244.4724701647463,443.71770922243593,0.95,360.7788427948952,51.03476319577634,260.5458876716673,390.92501538774104,0.95,328.45782779796673,33.505817893869185
7311,2208,Exact,MUS,92276.717139,92580.385293,0.95,92425.21719,77.49542341816564,92307.025,92436.3885,0.95,92384.62325,31.622722925064686,141.953758379817,475.90532530099154,0.95,227.07427066862584,82.31032335968713,406.8030602619186,667.7513990334752,0.95,553.1102709462865,66.6572954042772
7324,2277,Exact,MUS,125110.172128,125556.49227850001,0.95,125327.00892000001,114.51982190527755,124853.3305,125304.0165,0.95,125061.7095,113.37832624016245,392.0112938404083,987.5035036683082,0.95,555.35600464046,143.68597516357488,651.2554857565713,932.363920495669,0.95,816.5505864952823,71.69916327837406
7325,2533,Exact,MUS,215910.4653345,216087.185919,0.95,215999.74618000002,44.91737299041265,215843.166,216070.524,0.95,215942.217,52.85299148937014,161.415106934309,391.14842065572736,0.95,258.5461616098881,56.60348394343078,234.0714708281146,404.9712064823551,0.95,320.33472833283156,44.377599402238324
7352,2246,Exact,MUS,104550.65225750001,105083.850934,0.95,104815.18426000001,135.99782634544775,104440.607,104789.8375,0.95,104556.66,115.32552845987951,344.54807958304883,1688.7873759180306,0.95,794.1850692003966,372.45384712518614,816.8262425535496,1101.7836542019293,0.95,973.1879050785287,72.72215598032696
7381,2323,Exact,MUS,138128.359999,139030.10711900002,0.95,138566.81482,230.23139534989508,138312.474,138737.31,0.95,138525.7205,123.65844268515609,481.5758995503187,2430.67966144681,0.95,1416.3603720545768,568.7162447721386,1259.2540498275507,1955.7161653386174,0.95,1643.7896887511986,178.1793758473655
7453,2088,Exact,MUS,118163.620744,118582.2921085,0.95,118365.8096,106.71138139263903,118006.193,118400.598,0.95,118227.0685,88.40059764241931,389.3411312878132,948.8521223545074,0.95,580.9130629867316,151.9713500176597,565.6824763320262,929.3493800334926,0.95,763.0005019226959,93.11847041919471
7477,2032,Exact,MUS,136588.35665399997,136738.5673105,0.95,136664.57128,38.58886145329319,136572.922,136819.862,0.95,136683.056,63.47825814160227,217.54634193778037,409.0582283377647,0.95,287.31379019916056,50.82281966679153,227.70439949159385,315.850074170883,0.95,275.6931940448561,22.48467260627121
7514,2195,Exact,MUS,139929.3897515,140203.516975,0.95,140057.96954,70.44421986929154,139803.6145,140087.5235,0.95,139947.3225,66.51118302817315,218.95555321276188,448.19071334302424,0.95,336.8615400195122,57.04041778473102,313.8373376043643,659.3547211690301,0.95,504.62846489238115,88.36298166771189
7577,2961,Exact,MUS,217085.83355049998,217236.98966849997,0.95,217160.48808,38.699735336498414,217041.935,217249.56,0.95,217108.6385,55.88001230823332,192.8106439769268,359.95006940960883,0.95,290.023982951045,43.690677840286504,221.25750012709133,321.9043653148485,0.95,276.32182736674923,25.675270181423116
7615,2825,Exact,MUS,220304.31414250002,221077.805673,0.95,220696.97718000002,197.2721513662601,220596.991,221360.923,0.95,221103.302,204.67539901213826,688.3800633788109,1917.3383161604404,0.95,1349.6982294380664,333.59908472663716,1156.5331714609779,1591.9827007793333,0.95,1403.753971751674,110.95224558966726
7694,2380,Exact,MUS,191390.8474815,191896.308785,0.95,191647.4637,128.68041144340464,191718.537,192098.606,0.95,191986.1825,105.55053279964815,258.90198560357095,1137.4729388058186,0.95,585.9642810970545,243.7603214467014,754.0088317482974,1046.9531320464557,0.95,919.3986463831193,74.49136354527822
7785,2414,Exact,MUS,142226.65846699997,142495.0856065,0.95,142365.46072,68.54270773680636,142246.626,142581.583,0.95,142450.161,82.7597621603843,304.35998339653014,564.9180331707,0.95,448.5191092371941,65.6786468466921,356.96802876212075,597.7977837209298,0.95,487.22330427488,62.060993727223035
7808,2444,Exact,MUS,124902.25786849999,125460.30060799999,0.95,125158.65412,143.23764219985082,124628.1115,125393.2635,0.95,124846.6605,199.67925263620788,420.6655035316944,1004.8469581604004,0.95,808.5544281452894,149.61482880825585,590.3440158833271,1411.5893387631365,0.95,1022.5908603267595,219.8136972163753
7830,2759,Exact,MUS,156838.43343099998,157098.19692050002,0.95,156972.31124,66.2653894180807,156840.44,157126.1015,0.95,156949.077,70.02614542063611,231.7054496739064,602.3195827066899,0.95,398.3160502284765,93.82854650764564,345.4483727754363,587.4357085658454,0.95,471.2696404274248,62.44936129630127
7853,2180,Exact,MUS,143038.679583,143199.10203600003,0.95,143117.5913,40.94589356578207,142977.462,143166.573,0.95,143053.226,46.86209739241368,165.3995943635702,387.722873416543,0.95,288.4983875781298,58.450786560017164,235.94728059004035,336.6852838945729,0.95,291.62931910940347,25.626193207854925
8084,2765,Exact,MUS,261693.24068350001,262322.671643,0.95,262010.24315999998,160.5604846251865,261503.322,262665.144,0.95,262221.6795,243.0714567453577,798.9080396765485,1838.963633751869,0.95,1516.6916187733411,279.5481520228191,997.1234290337018,1265.2239819316444,0.95,1149.6983037990547,68.22656441996708
8211,3007,Exact,MUS,416138.80724,416934.12583599996,0.95,416546.1927,203.58146542008168,416564.595,417027.866,0.95,416751.946,101.78294759819802,524.8937642812729,1795.3892792254687,0.95,973.9992418080568,319.727730900012,1147.7089186576168,1676.0208921679778,0.95,1452.4750428677255,135.12859015657315
8231,3119,Exact,MUS,312681.8303495,314151.75110299996,0.95,313404.44146,375.70239211945716,312590.733,313328.416,0.95,312924.6055,187.95470224277753,711.2002421736718,3883.355578556657,0.95,1156.3086301714181,761.3741763280212,2117.5505795254776,3136.4124369559054,0.95,2688.6501447072915,260.10830712250066
8787,2510,Exact,MUS,166063.57009400002,167206.97560449998,0.95,166605.83125999998,292.60761398549863,166272.601,166653.4285,0.95,166525.509,111.66417361132198,388.88152529597284,1652.8470583835892,0.95,556.3767747223377,303.8076977718258,1335.9801025687166,2765.7876236972593,0.95,2091.3883612814484,371.1083790154619
8893,2465,Exact,MUS,127225.452758,127504.0771565,0.95,127367.28787999999,70.83236325534973,127242.076,127560.55,0.95,127442.5375,83.57986350466919,300.42293916642666,627.1015007217226,0.95,481.1229652583599,82.74715938716999,393.6601454679789,600.5258925951525,0.95,506.60531259940853,52.95264092688457
9279,2769,Exact,MUS,119083.853456,119202.72612349999,0.95,119142.13204000001,30.415302540498814,119068.1165,119204.196,0.95,119126.094,38.8894842010681,133.2153141349554,265.622611284256,0.95,210.8005120575428,34.66016256601093,165.98400607815663,261.35318845393414,0.95,217.0004653965629,24.45050886720964
9366,2453,Exact,MUS,210824.2394665,211001.827531,0.95,210913.05976,45.18202638211009,210777.164,211015.914,0.95,210932.1685,56.88336778176033,196.60758250951767,364.7136631250381,0.95,304.1665040999651,42.623934555766134,249.7877708986855,382.94429880142246,0.95,322.1831542710817,34.12869390733377
9727,2805,Exact,MUS,146668.683999,147269.9598355,0.95,146977.16974,153.9201690840863,147209.765,147661.68,0.95,147559.5305,158.9023935614114,276.98674008250237,1281.1242741554975,0.95,518.5623210936785,253.05441330235107,927.4076005260345,1201.2372782854695,0.95,1097.0967875457554,69.87416804266857
9743,3912,Exact,MUS,501347.42071649997,502256.7637055,0.95,501831.73782,232.2780744964657,502179.172,502605.274,0.95,502373.068,112.73981896543394,383.48856789171697,900.2702864170075,0.95,512.964764893055,132.2999522237564,1112.663933954507,2036.711496761574,0.95,1660.2461655275358,236.81875093266416
9883,2668,Exact,MUS,159465.97366500003,160101.69194299998,0.95,159786.63692,162.1490083123551,159253.945,160612.256,0.95,160203.4585,376.11910349575436,710.1023768931627,1814.8469212800264,0.95,1285.9256741702557,296.83230468435835,1020.4308833991312,1266.3133906767894,0.95,1160.513531549716,62.664727050255046
10090,4023,Exact,MUS,755677.7624985,757312.197943,0.95,756522.88986,418.7306896943323,756646.1065,757729.436,0.95,757016.235,264.58133490924877,1071.609917575121,3012.475612717867,0.95,1742.2958915680647,472.8841243457524,2240.8212787449584,3549.1592321545554,0.95,2992.2768608096712,333.6909816185893
10350,2842,Exact,MUS,225454.4021675,225868.40663850002,0.95,225659.87134,105.7610559689061,225364.377,225887.715,0.95,225538.112,115.20862461099968,352.9277346342802,975.751674976945,0.95,745.6232483625412,157.49520891505387,566.4807469372198,930.1348301067452,0.95,758.9160633918269,93.08502820727807
10368,2843,Exact,MUS,154309.781622,155131.204516,0.95,154702.98978,209.83735512281,153651.788,155049.0335,0.95,154723.9685,472.8770096881514,648.8761870801449,2101.8464002847672,0.95,1541.9810678243637,391.07504019846493,1112.9913346466446,1800.3087709003962,0.95,1498.939640634431,175.6561720665992
10393,3751,Exact,MUS,383639.66426550003,384468.41794049996,0.95,384048.36230000004,210.261905725929,383964.405,384402.969,0.95,384196.116,111.83721851039714,427.37500971257685,962.5691373109818,0.95,611.4953939437867,141.66647498486716,982.33237461313,2005.1427715424547,0.95,1506.4549229577103,266.19549105715856
10533,3759,Exact,MUS,411191.61813450005,412087.8046015,0.95,411653.0069,229.10210499616375,411699.5335,412375.99,0.95,412012.078,173.70452442248592,686.220656517148,1754.582197549939,0.95,1036.884460991621,269.6301546395685,1273.7808519923167,1894.784627907994,0.95,1637.6265127427093,158.50488982663637
10600,3066,Exact,MUS,199174.130822,200138.9644895,0.95,199655.0796,247.0425623778481,198180.559,201231.907,0.95,199121.9955,1187.5949627354978,673.3227780461311,2585.6284085959196,0.95,2526.849250039458,568.330989631875,1628.5716935968003,1843.0907716472223,0.95,1760.6917628118879,54.702955906443144
10805,3158,Exact,MUS,161693.6723825,162110.57214700003,0.95,161908.91328,106.13489903177151,161726.2625,162282.5465,0.95,161842.405,136.29553869482493,500.1261904209852,884.0914698017382,0.95,759.8146953105927,98.62190112284884,556.1022412830156,949.9036645262322,0.95,759.2314075475906,102.35623863157089
10850,2635,Exact,MUS,227725.5894465,227939.707716,0.95,227830.22718000002,54.91635074225137,227629.723,227867.6745,0.95,227766.003,64.3170273686744,224.31515211760998,554.4745989561081,0.95,318.75677044093607,84.12634852665504,313.7563217187512,455.4793595863056,0.95,392.9984391491406,36.18050386312965
10947,4146,Exact,MUS,397630.7948215,398828.6493735,0.95,398235.93078,305.44610545553354,398092.8585,398962.731,0.95,398567.1185,231.30006200449554,776.0432346224785,2011.2395267933607,0.95,1314.5153907626868,328.5514342433903,1688.1189313912487,2572.183186893551,0.95,2173.5876812354695,224.96203572774624
11011,3260,Exact,MUS,284929.0549545,285268.890603,0.95,285096.12362,86.60789720772068,284867.175,285287.588,0.95,285040.596,108.73307711070461,384.922983366251,740.7699573487043,0.95,557.5183767020702,89.83554734115997,470.5465720198703,747.1003476373802,0.95,618.3150550520965,70.6302748965502
11040,3468,Exact,MUS,472626.6014325,473772.72345,0.95,473212.04058,291.83880709160877,472875.98,473814.984,0.95,473394.2255,197.38298009988958,945.417679515481,2359.846223804355,0.95,1551.938950547576,361.38997145043487,1599.1579858771825,2508.3710976765233,0.95,2097.7391794345986,232.68026907840354
11154,4027,Exact,MUS,367681.91856849997,369105.3350985,0.95,368409.57666,364.7557288163829,367841.3025,370115.337,0.95,369793.481,551.8829763353473,617.2960663408041,3062.284300133586,0.95,1283.193242418766,589.2976239320129,2271.2741313454712,2805.8028176796156,0.95,2611.911742238839,135.91241555105182
12266,3037,Exact,MUS,394079.1960195,396162.38223700004,0.95,395111.70816000004,533.2050458161312,393775.9895,395459.909,0.95,394348.295,471.5203924415497,1951.3054228574038,6324.585662338658,0.95,3150.2751259714364,1176.5522533462972,3176.3563745487827,4295.366224071513,0.95,3810.2970422184026,284.9458726675567
12346,4937,Exact,MUS,848903.56039,850669.8171435,0.95,849821.43676,450.3283388509522,850129.556,851538.145,0.95,850894.4735,344.6125776517408,998.1072625375554,2703.8774505040747,0.95,1839.3505923449993,434.6172845807468,2390.4797962547023,3776.0404081811857,0.95,3213.5211800104216,353.4262906088555
12430,3655,Exact,MUS,189280.17862199998,190431.1467465,0.95,189844.96128,293.8470477784123,188325.402,190198.774,0.95,189692.572,443.2266201042063,1376.639294859767,3533.2458772898462,0.95,2683.0604310661556,570.3097080664631,1770.3240756036546,2328.0487717396322,0.95,2095.249266974706,142.68770577379362
12484,3332,Exact,MUS,425866.58689499996,427159.74626499997,0.95,426528.28892,330.0976550455161,426831.3715,427868.372,0.95,427415.612,279.9816099195216,953.849966865778,2675.4109565019608,0.95,1430.2515925079583,454.05338585592295,1937.5253495101967,2642.1146683094116,0.95,2359.030813307456,180.0438380943848
12676,3151,Exact,MUS,171945.11539000002,172145.318863,0.95,172045.43904,51.270177880061034,171896.734,172158.785,0.95,171994.2765,59.54984197507971,230.33802918568327,524.0331149965525,0.95,374.7834821462631,76.11467799854339,298.03125133523207,425.76203815294576,0.95,366.8754600633467,32.567836349742
13025,3182,Exact,MUS,377558.42262050003,379468.74158850004,0.95,378483.9337,487.40224770750416,377355.784,378072.4885,0.95,377822.078,168.32820774383558,738.86185118258,3189.9161427676677,0.95,1407.4543940126896,652.2517472758426,2617.6030996695667,4216.395067709294,0.95,3481.825148251969,407.26067671048264
13138,3011,Exact,MUS,226390.3776625,227269.771601,0.95,226844.81524,225.28109673126096,227067.168,227575.418,0.95,227320.713,123.85314712670278,575.1946748882532,1581.0236146087143,0.95,973.0273975253106,259.38605025094125,1250.3252901438857,1877.453916451508,0.95,1609.019119791405,160.43294977765726
13184,5105,Exact,MUS,555977.4496614999,557206.158545,0.95,556613.8774,314.05989733236294,556684.169,557419.258,0.95,557049.159,179.34862199645315,818.7087553650141,2265.7305921502357,0.95,1422.143994551897,352.2520775565016,1669.5699506463689,2669.055749391203,0.95,2245.950658370867,255.089152848521
13895,3597,Exact,MUS,208330.627289,208554.71708200002,0.95,208439.83863999997,56.78040870772659,208334.996,208555.11,0.95,208400.7055,60.49933686142638,217.3862211406231,405.34431540369985,0.95,321.84947398602964,49.102863027859236,254.46727185338275,548.4033854659045,0.95,405.2040715970245,76.77371488464907
14009,3823,Exact,MUS,194398.144968,195935.253544,0.95,195129.66394,392.0019147465433,194764.8,195530.722,0.95,195101.5445,177.49061921435137,949.6275221407413,3026.9650622606277,0.95,1669.4157246619463,499.0240480154796,1875.0808044235093,3707.3044282035257,0.95,2788.1821103785305,486.60805734056305
14031,4848,Exact,MUS,431701.61830000003,432821.9104895,0.95,432276.5221,286.35278302146116,432786.9815,433386.093,0.95,433155.753,230.53530651876562,644.6485532552003,2547.386224874854,0.95,1616.2578439056874,500.4275122284278,1737.7424401681646,2240.776457903417,0.95,2044.8020112474262,128.42855927894155
14085,3666,Exact,MUS,505601.7484985,507678.1394615,0.95,506604.34704,529.8925592024312,505767.5375,506726.46,0.95,506025.487,277.8111223339782,970.3720609724521,2506.619173398614,0.95,1475.1513914108277,374.43043880902155,2717.352113770819,4603.471045124751,0.95,3782.002562756278,480.2147593719384
14202,3458,Exact,MUS,289681.9734735,290825.28756150004,0.95,290228.95786,291.1490814225736,289822.236,290367.4843249999,0.95,290107.237,141.29860063770056,578.9493593215942,1950.478873372078,0.95,968.7886442005635,357.7941143533473,1453.4468558106805,2574.5269924544887,0.95,2080.73199096155,286.6955740327544
14320,4724,Exact,MUS,437432.177242,438519.390059,0.95,438006.16708,277.9183108763657,438352.241,438819.2325,0.95,438580.0685,103.18549073582852,386.0519832462072,1072.9857703506946,0.95,609.4204952806234,183.23380268650752,1339.4266993922702,2425.874012068485,0.95,1979.60186594461,278.0212482528738
14366,5449,Exact,MUS,388914.119208,390737.570933,0.95,389803.37026,464.1391308582034,389713.687,390418.8115,0.95,390095.198,169.09929184262046,742.0650084257126,4894.0980955123905,0.95,1398.1547856777906,1074.4425772459826,2538.5639935960717,3938.0481456270873,0.95,3309.38146578406,358.30159596840707
14552,3981,Exact,MUS,200951.2420165,201265.72133449998,0.95,201110.84736,80.35191775801613,201036.271,201343.181,0.95,201204.4115,71.70025001962593,291.62000182271004,705.9992814660072,0.95,440.9541428714991,108.28488941489783,459.317071691151,666.6729414221203,0.95,575.0187750632631,52.80197574005975
14622,3800,Exact,MUS,184162.9951075,185296.90325849998,0.95,184740.1072,289.97662015786204,184531.6955,186042.6065,0.95,185505.217,371.4972867762701,806.2400895863772,3116.3206213742496,0.95,1711.1012468218803,667.4887132681238,1792.470499779954,2260.803903100255,0.95,2073.5162622819416,119.37207185419838
14650,5091,Exact,MUS,440527.883192,442926.46622500004,0.95,441711.88304000004,614.3569247287979,441012.385,442072.238,0.95,441486.652,245.85007130538628,982.7317556530237,2862.623302978277,0.95,1594.9684495836495,516.6742453411202,3278.383140308425,5270.768953949602,0.95,4380.744536630013,507.1127528129572
15352,3983,Exact,MUS,239560.5602045,241416.740812,0.95,240471.50396,475.54755091854906,239297.9835,240440.027,0.95,239719.9995,272.2249889422193,1289.4564860075745,5357.893173578382,0.95,2899.6245505213737,1191.6040020727864,2698.38226953114,4011.5821468424087,0.95,3397.5701651251425,336.1678910997619
15720,4502,Exact,MUS,360546.271324,361167.9636799999,0.95,360857.75354,158.4903986555074,360392.463,361098.845,0.95,360733.034,164.04479099321927,701.4981079459191,1532.2211121976375,0.95,1212.3657351762056,214.98054835317689,907.023464078468,1335.9536850978986,0.95,1130.9074069443168,110.01763841799995
16201,6013,Exact,MUS,607874.803271,610140.1328194999,0.95,608972.71892,578.3426748702931,608209.5655,609814.2965,0.95,609070.6725,407.5488282941678,1491.8395367145538,3927.0440932810307,0.95,2337.498994401097,624.2605669722989,2991.680208008778,5038.167176509979,0.95,4126.338655043444,522.1639387562889
16324,4280,Exact,MUS,214171.0437335,216176.355932,0.95,215144.11953999999,511.28213660040984,214228.4075,215495.958,0.95,214926.9175,299.39522287066643,1180.5239355415106,5129.272551137209,0.95,2215.3112588703634,1035.7454969361902,2735.893845359459,4453.901247877375,0.95,3648.6412108215904,440.25559377398355
16533,5244,Exact,MUS,490088.58744200005,492542.04533699993,0.95,491325.94688,625.888655594,488247.2945,494534.663,0.95,493572.3695,1436.9068563355877,1905.6339306682348,6660.935464444757,0.95,3774.98270958066,1227.3617576242207,3974.6491882295663,4793.795537554293,0.95,4484.404395138978,206.5091693519943
16637,5849,Exact,MUS,714882.6783744999,717842.244645,0.95,716299.06348,757.6940251223798,714372.243,717517.624,0.95,716595.259,705.6037051268331,1872.6082749545574,6065.835402309895,0.95,4705.254889065027,1175.6671755560185,3589.3874931825508,7003.078272414345,0.95,5422.418332949716,880.0256194772829
17580,4918,Exact,MUS,306634.47574549995,307314.289548,0.95,306981.04176,173.4885546440399,306652.389,307803.46,0.95,307168.605,340.90138308868933,864.5240597516298,1799.8904527455568,0.95,1157.1737272560597,251.22009479620434,1013.236803762732,1432.453962004755,0.95,1242.066447716713,106.72686296160107
17662,4707,Exact,MUS,403470.2785845,405745.88518249994,0.95,404584.6683,583.3208106938621,404087.959,405495.202,0.95,404354.3785,421.50983765084584,1394.4979528427125,3413.731658694148,0.95,2175.3529656797646,545.1464869043265,3125.3857237873704,5024.001869599441,0.95,4173.212695305289,485.9130831818007
18382,5581,Exact,MUS,556713.7459200001,559213.1486010001,0.95,557960.3318200001,638.4940929853074,557618.0775,559643.2015,0.95,559051.6455,524.7479753380592,1584.5309457689523,4874.515915060043,0.95,2507.379005885124,863.4787498833829,3416.396483912529,5612.166556504812,0.95,4565.185718452761,563.1777137170187
18568,5350,Exact,MUS,301218.25071000005,303133.057982,0.95,302157.50118,489.8816983715656,300719.371,301585.7455,0.95,301190.625,256.9095860665095,777.0780894041061,4240.176620721817,0.95,1658.5060127556324,995.7844162325654,2731.491206439634,4128.894198889647,0.95,3501.0753105540084,356.7273866068688
18763,6802,Exact,MUS,1267268.6768025,1270398.6509025001,0.95,1268806.21616,797.925637465488,1268497.54,1270094.6725,0.95,1269382.0435,448.60955324058307,1895.4254885494709,5237.030660034116,0.95,3076.8819794744254,824.3386500981447,4155.420242785333,7064.778300906098,0.95,5684.044995433907,750.1307656560479
18810,4852,Exact,MUS,260174.359597,261700.1874675,0.95,260926.7863,389.5300755958597,260290.7605,261242.5265,0.95,260707.287,261.1827735172148,1027.2386655628682,4587.236224660277,0.95,2820.8206554204226,945.501724568851,2279.3620924772276,3179.0094551984844,0.95,2791.2439164332163,229.62867943410765
18859,4609,Exact,MUS,360868.7833875,363110.35490649997,0.95,362002.15032,573.0839739034492,359545.776,365057.067,0.95,363765.8745,1202.8423493970706,1881.1732550024985,6098.1545991361145,0.95,3923.929150736332,1124.1030041101942,3572.346830126101,4424.605310770991,0.95,4083.4422207331377,216.3853231771688
19517,6682,Exact,MUS,361331.236068,363319.38033949997,0.95,362331.36988,508.2830260350721,359126.234,365380.649,0.95,363776.4005,1753.031485457576,1530.060222736001,5495.5325660347935,0.95,3948.5351211994885,1140.673580478113,3294.3999275963984,3857.335370795371,0.95,3634.669134660701,143.48392798564754
19536,4963,Exact,MUS,354257.3418235,356590.362144,0.95,355437.75268000003,596.0748528035776,352580.844,358521.272,0.95,357153.7685,1296.4358918448286,1859.6503511846065,6378.5950558573,0.95,3762.586691200733,1245.9812366230117,3751.1911513905275,4557.850839204927,0.95,4252.265918274472,204.54699916500522
20431,6456,Exact,MUS,550619.9025714999,552413.0554925001,0.95,551532.262,457.8339070602025,549590.5475,553926.318,0.95,553213.3925,1033.2384504187355,1326.512589749694,4934.576039993763,0.95,2538.1859507381914,968.2744587939338,2882.9591518369675,3533.6174042200337,0.95,3278.9621124972155,165.5005223996562
21058,5353,Exact,MUS,347076.8316195,348774.54776750004,0.95,347944.84939999995,432.43855579277283,348110.8455,349764.972,0.95,349104.807,570.6607458111027,1587.3211989194156,4412.211591267585,0.95,2332.8036002844574,785.3055904087008,2557.4187808936786,3463.8851769161543,0.95,3094.698120170657,230.1760804777664
21066,5480,Exact,MUS,361599.4780585,363570.389162,0.95,362602.76974,506.84671823282747,360804.207,365047.053,0.95,364750.456,1044.55353483444,1379.734222304821,5381.678524956107,0.95,2579.1805813103915,1085.5661353195744,3191.3735766722557,3882.8160239487142,0.95,3628.3314840910275,176.05541614777894
21489,7611,Exact,MUS,826306.271794,829366.0514580001,0.95,827810.8952799999,778.8356062678062,825920.792,828440.121,0.95,827854.22,663.3113021741733,2101.689244687557,4168.045166802406,0.95,3425.389342287183,558.5573449164108,3838.6119540562177,6994.349808770109,0.95,5575.46334644089,805.0360573276063
21705,5625,Exact,MUS,556570.3733045,558635.0370649999,0.95,557662.04742,526.952562878502,557861.66,559329.816,0.95,558647.411,437.30920583190255,1423.5020561277865,2990.68880610466,0.95,2073.1388169944285,398.7517656039264,2583.324491314913,4609.186508191122,0.95,3759.0837879711967,516.9882328916985
21883,6033,Exact,MUS,636040.534138,638342.4480015,0.95,637132.30802,589.4536545510646,635640.297,636763.178,0.95,636189.8765,292.8536382335353,1189.365420484543,3007.750696329248,0.95,2382.326887205243,475.29210777777365,2893.870749979062,5194.963598916204,0.95,4208.761838979762,588.9890616684213
22092,7633,Exact,MUS,573511.3047455001,576189.7072525001,0.95,574865.38842,686.8899813237206,572047.769,578358.592,0.95,577292.1545,1324.0576751706099,1710.7046513289213,7129.572714024782,0.95,3248.0948483347893,1479.364822512976,4297.32310668396,5311.8672888106275,0.95,4921.391972826387,257.09193944679737
22169,7869,Exact,MUS,907210.9184685,909401.756182,0.95,908322.89196,558.3556537831993,907228.529,910821.37,0.95,909098.7945,1111.427093298248,2874.4440725684167,6452.728019741177,0.95,4062.0103579849006,954.9086903030081,3349.2533020445762,4468.255628857819,0.95,3990.8184942313187,285.90671617244595
22547,5479,Exact,MUS,585247.700103,587877.7500755,0.95,586518.30066,671.5614429232344,584561.0615,586899.926,0.95,586301.489,706.7772154226118,2341.503496930003,4606.590084716678,0.95,3490.465102931857,599.9219767518167,3490.268377143935,5915.433959109894,0.95,4804.656152505973,622.059741572071
22622,7651,Exact,MUS,1049750.7768915002,1052195.8268735,0.95,1051015.025,625.9581414666334,1050632.193,1052982.93,0.95,1052206.956,517.2472243533825,2127.941642421484,4621.519125151634,0.95,2956.9225917041304,629.9663711216328,3370.8579490029247,5262.039597154308,0.95,4461.264596899747,484.38299087799226
23310,5888,Exact,MUS,300105.70392450003,301734.40139849996,0.95,300938.22396,417.1430675270527,301405.501,302785.366,0.95,302256.3405,438.15851163669316,1207.0068775713444,3742.3447537600996,0.95,1882.9405141711236,649.8573215607458,2519.455232382871,3287.1236144594486,0.95,2985.855230748723,195.91410895293927
23422,5714,Exact,MUS,377484.33930800005,379510.071785,0.95,378504.00714,519.6828463737221,375995.322,381058.981,0.95,380073.7725,1255.622565824365,1698.6592678427696,5597.035808032751,0.95,3958.4581628233195,1150.0125892141089,3261.121603366202,4050.2037061102264,0.95,3709.8806794059005,201.33935738259282
23697,7035,Exact,MUS,569426.786551,571719.4521179999,0.95,570600.9848,586.7080337988486,571217.4405,572950.001,0.95,572465.995,459.7636714363191,1478.0617351591586,4957.623056584596,0.95,2861.2222460031508,867.1731429511481,3462.5639062491146,4678.419424755008,0.95,4196.791403811516,309.16895301361234
23894,5817,Exact,MUS,689749.4514145,692525.3152839999,0.95,691143.72288,707.6866237101601,690765.573,693724.221,0.95,692504.832,763.3846199226917,2182.5769340515135,7413.155541390181,0.95,4369.821092820168,1319.5651484197483,4171.641683937581,5832.041198354616,0.95,5051.012639079862,425.93471861458977
24175,7156,Exact,MUS,495789.15936700004,498008.1000025,0.95,496872.74086,567.6066727641744,496339.177,497551.05,0.95,497243.745,295.0928144697889,1209.7000204235314,2954.5823076456786,0.95,1933.2844201773405,409.5502089457771,2828.4342366259925,5058.152230638107,0.95,4045.260356355889,570.297430638713
24882,6384,Exact,MUS,443440.33515249996,444764.302272,0.95,444115.28592,338.40161885300114,444030.9,445198.1555,0.95,444717.2095,367.6107671779704,1109.162692308426,2482.525441226363,0.95,1518.2550204455852,375.2466885972743,1823.1251879183658,2875.2816706306126,0.95,2407.236297935726,267.6837829211523
24948,6242,Exact,MUS,683245.935752,686500.2077144999,0.95,684908.98414,832.8016788378451,684854.878,688647.9375,0.95,687125.2545,991.2939972871408,2884.026116198301,8608.836096462572,0.95,5186.979789912701,1343.5166444880176,5060.721429797526,6542.893536997154,0.95,5946.144409079197,378.2663697275169
25838,6837,Exact,MUS,399831.822101,402235.197352,0.95,401075.11368,616.1880548850228,402331.103,403695.598,0.95,403187.7705,395.64621967066284,933.4894214272499,3633.008194801211,0.95,1727.0681072384118,695.2029566853254,3531.7823844853674,4932.549745671623,0.95,4391.340798344338,359.16737980867265
26299,6758,Exact,MUS,426564.731579,429071.845696,0.95,427766.14498000004,641.4008993459139,426245.436,427553.849,0.95,426753.913,379.9438763131251,1160.7386388927698,3667.2518063932657,0.95,1922.3020608723164,671.3678263727743,3379.2816657232584,5485.958197158909,0.95,4580.829578398982,538.831880244038
27723,7723,Exact,MUS,437377.3133,439236.288377,0.95,438330.61638,475.149135580077,439381.767,440506.491,0.95,440004.765,315.9496023856478,794.2895924985409,2736.001852226257,0.95,1442.8981702834367,499.4728371647702,2763.867247704611,3807.073357654391,0.95,3395.796440455572,266.6098784869687
28082,9149,Exact,MUS,1099578.2582925,1102435.5985485,0.95,1101038.6187200001,728.6144736048545,1101817.3145,1104685.714,0.95,1102724.5355,757.5565026018166,2683.273184162378,6956.069969505072,0.95,4506.837051987648,1104.7439286973622,4438.611483202176,5716.811666939793,0.95,5214.46668922068,324.77344883672185
28331,7610,Exact,MUS,510222.76758250006,512224.24593249994,0.95,511238.35562,511.33243665464073,508405.556,514090.547,0.95,512830.7175,1453.6186827707656,1494.749880462885,5485.033534321189,0.95,3293.0242992371323,1126.158579889022,3272.6679176176076,3912.1947824242625,0.95,3661.1382247084775,162.28097660119465
28655,6870,Exact,MUS,480514.57038600004,482052.1452025,0.95,481264.12726,389.1926244014606,480976.367,482044.901,0.95,481622.615,301.45521464549455,959.1665703713894,2175.023828485608,0.95,1457.9999336153269,315.53592918520206,1720.4736978754484,3801.1940067157648,0.95,2779.452083055688,546.0437174987522
28683,7988,Exact,MUS,717746.4004735,720084.4263544999,0.95,718940.96704,598.8728441747747,718674.365,721981.415,0.95,720839.061,832.9137914184205,1499.98123447001,6010.710852688551,0.95,2988.4448910444976,1102.9281806212655,3642.0554198687655,4694.72888432943,0.95,4283.8880679542235,268.18348381822744
28743,6626,Exact,MUS,704502.6599120001,707230.1124575,0.95,705828.30412,693.9249214354901,704884.801,706143.0485,0.95,705355.3035,297.2363488455263,1269.12485126853,3730.7893695652483,0.95,1858.154407811165,663.9575611765615,3429.7206990195496,6179.413681813287,0.95,4952.49069892936,701.091207796191
29114,7428,Exact,MUS,575746.6633755,577868.0723305,0.95,576843.94284,545.3053234850504,577248.845,578537.682,0.95,577729.5685,365.5961108111605,1364.7362409710884,4186.596977338046,0.95,3064.187958499789,766.0275578964207,3031.022703468737,4527.153204313385,0.95,3890.8605497990256,380.69940952407393
29343,7486,Exact,MUS,628662.4245249999,631417.5203490001,0.95,630063.4575199999,703.3132479560927,628907.637,633308.4195,0.95,632153.4275,1230.6359062985973,2585.7685142934324,7706.484980982542,0.95,4382.920604887605,1428.98989157314,4353.251172458736,5494.781183018565,0.95,5026.678023728867,290.20293008921595
30081,8978,Exact,MUS,842546.6104395,845183.3825275,0.95,843880.78026,672.4906414749286,840669.5055,847307.546,0.95,845943.593,1396.6742603903044,2324.317198035121,7196.345310339331,0.95,4762.025865957141,1269.5580852246933,4236.414072598407,5225.072983376482,0.95,4824.500261866634,250.92087803526047
30544,10721,Exact,MUS,805543.2416700001,808994.9158615001,0.95,807281.96598,881.1712422013361,801473.341,811700.073,0.95,811054.723,3161.2582835228477,2645.178111423704,9248.787105831183,0.95,4589.22216732502,1965.8383936852158,5698.715043903628,6656.359615187393,0.95,6288.803339454736,242.61697536080644
31412,7269,Exact,MUS,512367.2603675,515592.727478,0.95,513988.14182,824.7300178446526,509242.0945,518028.812,0.95,515849.617,2477.2535585797295,3944.9479705631734,9170.033544999362,0.95,7657.309363755584,1532.7662860351206,5283.562451629448,6335.709906272186,0.95,5901.547892108263,267.42912425897174
31874,7513,Exact,MUS,486751.5673695,490387.06254,0.95,488515.64556,929.3562599957475,485931.705,487379.9335,0.95,486708.6275,395.6948316899558,1616.904998794198,8478.858780670165,0.95,3295.2726620972157,1816.6324633956062,5295.777861099732,7655.809087042061,0.95,6658.550114885908,600.895927381805
31895,8355,Exact,MUS,478984.555994,480865.32693,0.95,479931.95888,481.50549189697625,477570.1035,482365.162,0.95,479670.0535,1511.1757330725402,2380.8132452946165,5460.45869845748,0.95,4652.503240701556,746.2156488133785,3007.511062923787,3804.5360684488987,0.95,3446.1446314554482,204.22164704597452
31916,11359,Exact,MUS,1168489.252619,1171598.7260425,0.95,1170066.6277,794.3927405490481,1166857.276,1174215.089,0.95,1172934.85,1824.0189474755848,2290.7881996303795,8680.340410593151,0.95,4827.621277892589,1795.8085736292721,5012.0906379961425,6126.895819523944,0.95,5692.3899325191705,282.61368900534427
31927,7243,Exact,MUS,853792.265439,857172.980966,0.95,855529.86792,865.1012544700168,855683.0185,858639.1115,0.95,857599.322,844.353443886447,3222.745353984833,8159.657971537114,0.95,4872.795357790589,1251.9180892826123,5046.499164517156,6993.01220207544,0.95,6188.860598791529,496.7715595859262
32385,7894,Exact,MUS,592649.8336964999,594470.783684,0.95,593579.2752,465.0286024806308,591535.139,595763.8465,0.95,595386.284,1208.1019823519077,1437.2917184829712,5046.053287989641,0.95,2865.6396526247263,994.1559171250674,2929.050964108937,3587.584366812543,0.95,3322.0597931837347,166.5923525484551
32625,8196,Exact,MUS,720312.4602714999,722841.7027720001,0.95,721605.6303600001,647.9937748071355,721296.884,724607.272,0.95,723712.831,842.2063986958922,1906.22845325768,6289.820675933361,0.95,3371.157317849994,1079.723254698189,3856.1632603228522,5160.014760915203,0.95,4637.442542875064,331.4034635260465
32894,7704,Exact,MUS,1011501.719169,1015533.21792,0.95,1013543.8513999999,1026.9444256039922,1011061.885,1018834.866,0.95,1016513.836,2135.7144349385862,3706.541446995735,11555.811183643342,0.95,7263.6916728436945,2271.3811018686406,6459.127874654042,7864.216527927021,0.95,7325.191393063325,357.53040302410113
33487,10050,Exact,MUS,1586014.7377380002,1590936.5010725,0.95,1588464.93784,1257.1514907454557,1587295.105,1592372.894,0.95,1591029.0405,1497.4785657166676,2654.541879272461,9029.345185697079,0.95,5030.801226085425,1670.8754303370067,6890.4900933750705,10910.86798653112,0.95,9018.522723808948,1028.9959772778707
33489,10489,Exact,MUS,945155.13592,949063.6473855,0.95,947137.71076,1002.5036060289027,943693.5025,952387.529,0.95,950683.9025,2051.934382211263,2800.207326686382,10772.54249804914,0.95,5649.529484000802,2075.4047703554756,6273.115167360327,7735.99062169266,0.95,7164.71015579545,371.39477149767254
34535,7835,Exact,MUS,922844.4891654999,926583.8345485,0.95,924708.76568,952.1449149810377,922199.663,928588.387,0.95,926440.1185,1754.2968772959662,3917.562866449356,9876.719270253181,0.95,6575.258977165819,1804.990382877666,5591.971885344776,7997.58108194271,0.95,6783.441320517065,623.0597349052074
34814,7498,Exact,MUS,760464.264795,764254.9736005,0.95,762359.1828600001,967.9915607921464,756446.376,767608.852,0.95,762937.355,3914.100296349734,3579.2357763558625,10528.667404478789,0.95,9876.906819149852,2122.1194962660365,6289.799214716483,7331.548534716704,0.95,6901.580166731085,265.97816535015306
35250,8292,Exact,MUS,483551.2132135,486825.55920849997,0.95,485125.63198,834.9575855899468,483558.998,484510.175,0.95,483870.073,276.1647115353968,984.5242190212011,3974.806792733073,0.95,1628.2142713934184,789.8421364861193,4388.551672725051,7126.469567110879,0.95,5957.295846864255,698.1215771057339
36251,11825,Exact,MUS,1543373.654365,1547114.5451005,0.95,1545258.1072799999,951.7678832147121,1544954.671,1548059.9405,0.95,1546217.5375,804.8064809712124,2900.5250076153898,8063.361620646715,0.95,4773.126091960073,1273.1482273845886,5402.820910914482,7898.310551098149,0.95,6785.7359870740975,632.8854704690464
36258,8035,Exact,MUS,1180919.4234940002,1184540.813803,0.95,1182743.91324,923.1272198560621,1181407.079,1186317.997,0.95,1185386.2475,1182.5405658088107,1633.6180147124849,9058.392284381389,0.95,4599.853891736269,1964.6825636114493,5419.152782264965,7659.683941363989,0.95,6619.5639670242135,568.958671777462
36372,12328,Exact,MUS,982677.432046,985367.535602,0.95,984069.47436,687.508415655385,984517.955,986680.831,0.95,985199.676,512.8771195069277,2098.9115936368703,5740.456599086523,0.95,2740.573449245095,969.6288877246702,3854.447007497937,5676.918077682653,0.95,4925.812458438047,465.05556453559984
36825,9754,Exact,MUS,814466.0356445,817303.3106845,0.95,815914.6597999999,724.9612321904496,816359.036,819088.1335,0.95,818411.495,801.4405573124258,1914.706701207161,7190.82017914741,0.95,3372.9601594179867,1246.9516427277251,4414.406765633843,5675.036758766923,0.95,5187.496559815236,319.1499160395927
37132,12881,Exact,MUS,2476747.9689189997,2480920.2773595,0.95,2478891.58952,1066.9929665912687,2479956.357,2483457.112,0.95,2481828.853,972.9034423485308,3163.9343195289375,9310.405369207263,0.95,5275.366469943523,1682.0076313979287,6266.157240467021,8547.459849883988,0.95,7609.64059079731,582.6028062100618
37328,13131,Exact,MUS,1938675.812907,1940171.1186695,0.95,1939432.03712,380.83177355242293,1938926.125,1940217.641,0.95,1939363.707,295.33158782614754,1221.7809863090515,3164.3027456223963,0.95,2299.724570971727,505.84297986547665,2086.1341484866934,3235.4462544139706,0.95,2712.351527301376,293.274404661994
37724,8937,Exact,MUS,638658.446143,640846.7519184999,0.95,639795.07248,558.6083400230643,640477.692,641859.971,0.95,640882.2705,402.13955618419635,1312.6436082959176,3273.4917858839035,0.95,2215.552922666073,519.0985619669098,2991.1615116789717,4687.38038697127,0.95,3976.7934116962188,432.86315764435005
38326,9063,Exact,MUS,585114.5270565001,588224.8906445,0.95,586692.67472,794.9232955009398,583883.226,591134.944,0.95,590195.7025,1779.7609945861295,1115.0071014046669,8394.865785661339,0.95,2501.33592839241,1885.3420450926815,4948.5721720396195,6169.964007654975,0.95,5695.408270280274,309.7156127549382
39183,13091,Exact,MUS,952564.8852835001,954907.2955265,0.95,953738.47964,596.971007652827,951627.719,955562.8245,0.95,953820.246,1056.9497944482844,3627.9688374906777,6666.70203704238,0.95,5624.907946237921,803.5444506744299,3641.409188174064,4750.870952267758,0.95,4261.290321428254,282.9834003680212
41022,8827,Exact,MUS,732434.253447,735795.3927805,0.95,734155.0125800001,856.7784730367074,734271.765,736741.3665,0.95,735528.174,751.2487039726402,3575.318005925417,8396.043711340428,0.95,6791.797892421484,1269.3337067806872,4979.916815559023,7043.767862466121,0.95,6133.194293047679,528.9627863319115
41626,14011,Exact,MUS,1369423.890188,1370479.4475235,0.95,1369951.16194,270.15875375248953,1369435.468,1370529.966,0.95,1370102.8335,304.3484781193017,1126.0243018090725,2665.391545879841,0.95,1727.8642634242774,381.66021868122925,1544.1360366060721,2269.1235033717912,0.95,1932.8672340168466,184.34867962103425
43137,10576,Exact,MUS,715778.5759134999,718521.523882,0.95,717166.4355599999,699.0156475968475,713099.212,721214.599,0.95,719859.28,2582.063809987271,1740.218769004941,7563.898152413964,0.95,4677.918710750341,1733.2951007315703,4473.7654836564825,5332.118994006886,0.95,4975.301880845859,218.12829456923413
43773,12127,Exact,MUS,1572286.8470405,1577363.716914,0.95,1574859.21308,1296.9402450984348,1571688.791,1581379.017,0.95,1578492.0035,2533.403835413718,4341.300317126513,13846.618657073379,0.95,8357.445703625679,2727.7346335637817,7933.4683167425355,10180.014287996451,0.95,9234.875901804251,569.6523001748078
44116,10102,Exact,MUS,988354.5372360001,991666.5289795,0.95,990036.00266,844.8641059020343,986520.094,994671.967,0.95,993350.0245,2239.762680520855,2077.898704209924,9532.616711962222,0.95,4714.587855899334,2101.874702780225,5332.919654351952,6527.718365623805,0.95,6052.8242003182395,303.2557658662874
44956,15979,Exact,MUS,2090656.6607335,2091493.617387,0.95,2091080.42178,213.6877096777792,2090938.232,2091747.441,0.95,2091459.226,243.14344472831903,769.1736076444388,2216.589260047674,0.95,1236.977636039257,377.3687182662024,1249.9126594382383,1734.172411075016,0.95,1521.956699732963,123.344923689613
45173,10346,Exact,MUS,948722.4204754999,951864.749662,0.95,950321.6375,803.4762153302437,947342.047,954249.109,0.95,953074.5025,1722.456233139374,2411.8844635929963,8300.166806515079,0.95,4554.083065348864,1610.4649986819663,4852.893702769913,6418.6145578036285,0.95,5725.893287142035,398.62867031429744
45335,15622,Exact,MUS,1063126.2215615,1064014.655434,0.95,1063564.90656,226.09851432361427,1062968.449,1064003.194,0.95,1063266.2055,259.58574951254485,875.8904124498367,1850.7451700402023,0.95,1259.2492528438568,252.113053698265,1223.9593637763692,1976.652318859954,0.95,1620.1107851957274,193.01021129291212
45430,11131,Exact,MUS,1111470.140556,1115858.5743864998,0.95,1113694.53544,1121.0299312281982,1109999.55,1118660.7965,0.95,1117233.8175,1871.2403074243007,3172.2057447820903,11509.709515071807,0.95,7010.425791040063,2410.5321339912684,6854.0489472486615,8898.86610296112,0.95,8023.369840728737,519.6428533929593
45439,10111,Exact,MUS,1141853.057865,1145480.335688,0.95,1143723.07874,927.2894534811182,1145031.105,1147777.9755,0.95,1146650.2245,780.55718551302,2250.1508756518365,7084.998345816135,0.95,3956.2891190618275,1242.3689477928049,5485.036241979393,7370.494458737639,0.95,6633.537905193901,480.9540299543892
47709,9638,Exact,MUS,1298251.891466,1303852.6437519998,0.95,1301052.02228,1428.2367223829344,1297594.077,1306810.571,0.95,1303733.3435,2040.5040029242437,4854.894445708394,13845.52079179287,0.95,9414.754461854696,2339.954972449761,8354.793432524348,11956.103434891314,0.95,10212.996868534874,923.1801573536258
48113,12484,Exact,MUS,903590.916401,907713.4737374999,0.95,905675.7316,1055.4739531497346,901075.719,910931.2745,0.95,909156.4335,2706.6157949356357,2386.6894376277924,11814.954833042622,0.95,6273.369746625423,2703.563121954533,6465.528115738984,8424.48996594209,0.95,7542.7062313884135,498.1909581302171
49087,14256,Exact,MUS,1579036.6380515,1579965.066089,0.95,1579501.28956,236.14659981061956,1578619.213,1580271.172,0.95,1579731.0055,426.75304946889327,1357.9600177913903,2344.7770776718853,0.95,2066.979355403781,250.9455208334044,1376.5113730894038,1956.9343104801028,0.95,1683.9062307935176,148.32539970978186
49672,14462,Exact,MUS,1951090.9540044998,1951810.2452065,0.95,1951445.7914200001,183.98162555572893,1950926.7205,1951692.8125,0.95,1951314.0455,225.5290094674394,772.5235422849655,1679.4529264837504,0.95,1123.2006901592017,233.5355209419386,1027.885144383079,1562.9719753425115,0.95,1316.7400036638428,136.65103616185496
50545,17397,Exact,MUS,6212278.801368999,6214568.925716501,0.95,6213388.72876,585.5490643737738,6211245.745,6214831.396,0.95,6212851.7765,741.2302867211234,3005.4191781431437,5458.775947487355,0.95,4849.147146910429,599.7550464739016,3209.63192493668,5038.498842863766,0.95,4180.486370299042,470.37878101309224
51297,12479,Exact,MUS,941205.6018925001,945431.2389079999,0.95,943354.25138,1080.1604110632204,942643.6405,948921.044,0.95,946780.675,1687.7745803011326,2485.357948476076,10583.619231203198,0.95,5047.063123896718,2103.865916488829,6553.587866904928,8466.491898877406,0.95,7704.463053622796,487.61495261443594
51402,11917,Exact,MUS,799903.052342,804133.1229469999,0.95,802034.3267000001,1075.244462561972,795863.7925,808590.79,0.95,805288.1165,3661.5777647820923,2288.969790762663,11753.29350013733,0.95,7135.696593216062,2769.4069686372313,6906.877136500512,8235.400437900109,0.95,7699.7754531160435,338.43858553324566
52061,11091,Exact,MUS,1284081.5336385001,1287681.4063064998,0.95,1285884.22122,918.9491603762634,1285264.846,1288220.31,0.95,1286118.2635,873.9044631694808,2946.018810197711,6766.442467671633,0.95,4679.161129528284,1012.151155512327,4718.11226843417,8140.276372289677,0.95,6530.949940824777,873.5982597889388
53343,11558,Exact,MUS,1041313.867453,1045589.1386775,0.95,1043462.40588,1090.9227207920205,1038373.946,1048912.9415,0.95,1046855.784,3413.6831800047626,4247.118895098567,11716.191435796023,0.95,9110.300333359837,2090.718545574981,6873.818660452061,8512.550392577125,0.95,7787.0162771476835,416.083475154796
53522,13978,Exact,MUS,925688.890031,926593.1284299999,0.95,926142.3349199999,230.2437429005305,925400.06,926723.15,0.95,926187.078,400.84201044272123,1208.1036494343746,2269.4454317092896,0.95,1736.3832828730344,290.2278077921065,1351.101959079238,1886.8970298398476,0.95,1643.8945175739802,137.35787297587535
54161,11965,Exact,MUS,905780.9679635001,910107.3549605,0.95,907983.74364,1107.8859968935308,905189.475,913993.678,0.95,912851.9925,2418.0767880581207,1892.3379741042852,12134.241632974148,0.95,3742.324738660455,2921.3004104078645,6848.280937409734,8601.3758417038,0.95,7910.891895340449,445.6826609300051
55401,12803,Exact,MUS,1161242.3289349999,1166662.7062625,0.95,1164001.20142,1386.6102709871097,1158547.864,1171349.828,0.95,1170001.916,3307.7180877184487,3365.0734688580037,15025.477632844448,0.95,5947.5439395099875,3312.2587622549254,8757.819629786714,10684.560133931293,0.95,9937.108088219216,489.4254103697389
56089,12990,Exact,MUS,955115.783039,956816.7646025001,0.95,955976.86172,435.7172864558471,955251.3995,957795.337,0.95,956605.57,686.9178598650548,1784.9925469100476,4302.444337016344,0.95,2578.651293119788,668.8430815468582,2576.299149195895,3554.734072637787,0.95,3124.2680826995997,249.83289547757667
61238,14735,Exact,MUS,1134276.198721,1135861.4814125,0.95,1135066.90222,403.8996890107828,1134432.0385,1135902.295,0.95,1135204.835,331.0364062902294,1568.134131360054,3509.6158467918635,0.95,2378.901339966059,500.7014984369479,2215.4214922554897,3482.0288886107105,0.95,2884.89550614011,323.47404164350183
65552,19947,Exact,MUS,5036875.7141085,5039030.203078999,0.95,5037965.838520001,549.8763040043139,5035756.7045,5040224.569,0.95,5038869.352,1286.5078396359295,2696.9983534187077,5664.342140337825,0.95,4563.456803682447,710.0629412498828,3235.702125024035,4601.163323593998,0.95,3928.0476465977713,351.33179172615803
68073,17012,Exact,MUS,1482581.2820800003,1483754.1471030002,0.95,1483152.5931199999,299.4156245756566,1482664.411,1483749.371,0.95,1483170.313,289.38728167311257,1028.2082859456539,2265.6677669763567,0.95,1580.4478654414415,321.17501962529917,1524.8866771948974,2717.18989998924,0.95,2131.6733208846167,308.8377705619569
69303,21188,Exact,MUS,2491240.8796524997,2493516.6736264997,0.95,2492411.4156,579.9778171103054,2492316.4385,2494561.892,0.95,2493841.869,610.0530662754985,1828.7737241327764,4627.18413965106,0.95,2967.366767218709,774.6258102425808,3247.092113637598,4902.107651081623,0.95,4160.004551122118,423.1095047904811
70611,14706,Exact,MUS,1506507.001418,1508317.5275985,0.95,1507390.2449400001,461.97890614539733,1506423.9625,1508046.602,0.95,1507183.758,430.1488456133111,1574.4270269483327,4289.163206452131,0.95,3329.2842467933892,716.1000210385328,2471.9302496136597,4025.0430418924975,0.95,3298.28725888386,398.78599138927916
71004,16256,Exact,MUS,1355149.6487814998,1356067.5776429998,0.95,1355612.98004,234.49878209814221,1355260.643,1356367.007,0.95,1355637.318,303.7056810654688,1215.3035070240498,2481.28079854846,0.95,1792.3825664788485,320.28452404209645,1378.7885927575614,1930.063569141366,0.95,1676.4860250689803,141.02051762178823
71273,20604,Exact,MUS,2409890.3040994997,2412087.0732845003,0.95,2410985.75662,561.0364146782687,2409585.7275,2411695.7855,0.95,2410743.1965,536.4394755643378,2262.313384535909,5400.862627315521,0.95,3856.217327338457,824.7377703949952,3190.504404429146,4677.935492109307,0.95,3990.9515110515754,379.57895406177926
74565,21517,Exact,MUS,4618420.6850905,4620151.095083,0.95,4619277.94096,443.18345074139546,4617885.5165,4620513.998,0.95,4618834.7615,708.0875124277427,2421.5327609091996,4836.556166633964,0.95,4016.7539937883616,640.8467755638165,2585.0964908591536,3651.5230027389116,0.95,3159.2672090814453,273.0190820081396
75773,18087,Exact,MUS,1580993.7951719998,1582275.4474065,0.95,1581629.84612,327.1372555332211,1580742.199,1582296.724,0.95,1581630.1515,332.5040092875772,1478.1929452568293,3264.8852930366993,0.95,2347.806029418111,442.2753715455629,1891.6985685452166,2705.0600714846373,0.95,2336.1825629828872,207.50454832753138
76856,16002,Exact,MUS,1433663.3507249998,1436672.8035610002,0.95,1434951.72908,779.6508358492514,1433237.928,1434904.3555,0.95,1434506.363,383.3370374386471,1424.5028111100196,3448.158371382952,0.95,2109.468446749449,500.2021147658237,1995.4391754829942,8643.632346076434,0.95,5595.723752490174,1875.4182015882184
78846,17751,Exact,MUS,2610148.694908,2612061.1415875,0.95,2611113.64866,485.85965769676113,2609330.159,2612723.317,0.95,2611601.183,833.61271956516,2586.027969288826,4866.207424807549,0.95,4019.0053218483927,575.9502637675807,2872.4126547824226,3997.648472155732,0.95,3474.9236714548783,287.55359895144414
84673,23829,Exact,MUS,1786842.1524955002,1790316.2665054998,0.95,1788545.99646,887.0803331734361,1786145.47,1790196.3615,0.95,1788415.492,1034.8248906381332,3620.4290753245355,7938.104161870479,0.95,5437.753421160579,1092.476647808777,4959.947297478056,7456.988277001638,0.95,6334.445551954393,637.8327478584641
86534,19326,Exact,MUS,1483345.6615735,1484570.7586385,0.95,1483951.6626600001,313.0551959380178,1483079.345,1484420.8195,0.95,1483847.933,372.86104525439373,1185.7582547485829,2884.040942198038,0.95,1948.8383765012027,433.810944046178,1759.8750708861344,2633.84373187131,0.95,2237.079790602295,223.000105593022
89080,19262,Exact,MUS,2337625.076439,2338875.9011375,0.95,2338253.91184,319.95523745161825,2337407.0365,2339030.085,0.95,2338360.7375,434.4172135963385,1541.9306594252587,3083.7805171519517,0.95,2256.4422886401417,394.6635863284183,1836.0673303131364,2664.142662904484,0.95,2285.589957244375,211.70157218870492
90214,19586,Exact,MUS,1622983.7393174998,1624234.0230725,0.95,1623603.83182,317.98601439068165,1623050.5565,1624208.956,0.95,1623614.523,336.95946060929924,1212.8401671677827,2567.5219525598727,0.95,1763.38884139359,360.3569174219287,1677.68434362371,2809.816784202763,0.95,2277.0168452859516,289.8244655580018
90852,20241,Exact,MUS,2272277.682642,2273551.8887259997,0.95,2272907.9850999997,325.9599934021351,2272247.344,2273691.424,0.95,2272912.2375,337.709306522189,1202.4627086520195,3073.971635726094,0.95,2100.601757606864,471.6616606370421,1852.756942168045,2731.422472042159,0.95,2328.5217584944603,224.95903023822433
91322,21897,Exact,MUS,2751779.5520115,2754258.8700505,0.95,2753040.7697199997,632.7705098918758,2751820.901,2754753.402,0.95,2753936.2015,758.3089633168371,2655.1986710608007,6096.809139660001,0.95,4145.762430498004,848.7257538406081,3629.357934508661,5235.038165089801,0.95,4510.740460037514,411.84013216324246
92753,18078,Exact,MUS,1772051.944224,1774116.300704,0.95,1773089.97744,526.1098198934218,1772643.428,1774362.723,0.95,1773628.1995,478.32287721476996,1669.9183260530233,4506.269216197729,0.95,2944.7341373205186,687.9639572173274,2942.2065008808527,4425.854139730376,0.95,3747.493720031869,378.39938809022914
93638,19096,Exact,MUS,2430123.2714635,2431502.9171385,0.95,2430806.1256999997,351.14103465979935,2429960.7915,2431345.445,0.95,2430647.6885,364.4481746907613,1261.0431988120079,3382.646726346016,0.95,1979.2183325618505,542.417040790935,1965.1338675226302,2967.425533937832,0.95,2506.01218241529,255.94773156412222
97973,29077,Exact,MUS,7068690.609974,7071754.7428335,0.95,7070175.358899999,783.3836617142206,7067147.036,7071767.8775,0.95,7069716.8285,1030.2256510786667,3970.0580250173807,7679.031677269935,0.95,5716.5318833112715,1008.4138543936292,4412.369553966235,6618.779473936874,0.95,5584.151861188069,565.4730577922408
100066,20607,Exact,MUS,2209503.8557765,2211571.570782,0.95,2210560.73736,528.3934923460926,2209568.838,2212519.897,0.95,2211058.8645,834.2277671047167,2410.630462002754,4961.060464623571,0.95,3690.5197303801774,658.1304849520167,2988.811137901744,4406.537530790748,0.95,3767.538430248793,362.81807062233287
100438,24973,Exact,MUS,2137923.401895,2141662.2827305,0.95,2139845.64922,955.6470559416741,2138895.907,2143254.196,0.95,2141307.7825,1134.656049801643,3522.4084606647493,7771.087050935626,0.95,5599.9417039811615,1109.0980662719767,5255.933052610698,7979.510905643229,0.95,6802.7787680088195,695.2652089562291
104466,28339,Exact,MUS,2135924.271591,2139149.3422895,0.95,2137568.12848,824.7123532215364,2135292.191,2140986.902,0.95,2139869.372,1226.072523105767,2811.3179308891295,8229.343876799941,0.95,5772.929986310005,1444.108143020143,4889.0715239887795,6620.098058831169,0.95,5876.9273948723585,441.3333527154849
105357,19344,Exact,MUS,1799589.4902155001,1800721.2057534999,0.95,1800147.58746,288.5848074436003,1799305.372,1800686.319,0.95,1800128.426,323.99781210908907,1442.113133597374,2760.1623013973235,0.95,2044.3682232052088,335.4681094444632,1640.9245610799642,2412.0505899018776,0.95,2061.0019416841224,196.82366154026184
106906,25003,Exact,MUS,1521156.6073095,1523303.4438864999,0.95,1522245.48866,549.7718889851777,1521420.075,1524027.534,0.95,1523000.3925,691.5480000338272,2583.984946525097,5629.219346961379,0.95,4170.72274235487,778.3847350855322,3202.5227137471015,4517.275159331664,0.95,3925.9066621340444,335.5264700319592
107438,23589,Exact,MUS,1773806.8003864998,1775909.374375,0.95,1774877.56686,539.4169001986626,1773969.751,1777070.717,0.95,1775755.034,745.7811051630467,1987.6602568119765,5228.086356782913,0.95,3522.593044361472,871.8817270644386,3047.19467709798,4563.300656731286,0.95,3859.3014479483145,387.81576425446485
110384,24150,Exact,MUS,2540059.0135255,2542607.0429795,0.95,2541324.57172,652.3923351538534,2539495.1535,2542865.735,0.95,2540940.3895,837.8984331551993,3372.6866197228433,6976.113238549233,0.95,5570.816027498246,934.1489392828304,3883.4904390284387,5324.557564872275,0.95,4668.273183406704,366.90945335484014
111442,28204,Exact,MUS,5139287.268592,5143771.788603,0.95,5141571.2849200005,1146.433971879841,5139149.929,5145308.377,0.95,5143573.948,1741.937815312131,5423.9889630049465,10711.338547235728,0.95,8045.735730859637,1309.8691602850204,6664.670782566902,9431.898782354687,0.95,8210.301433172534,703.622978188791
116316,31510,Exact,MUS,2754853.578177,2757897.700436,0.95,2756358.93738,779.1307751720713,2754127.989,2757526.453,0.95,2756356.755,852.8238632549075,3692.823690739274,8086.378985238075,0.95,6492.950215727091,1243.8193634223278,4589.422557654812,6320.872594161824,0.95,5549.691033644949,442.5878496804509
117711,31889,Exact,MUS,2882454.604283,2886641.1010809997,0.95,2884548.3937399997,1066.928386646689,2881941.8185,2886516.441,0.95,2883510.4025,1288.7494983112565,4001.064379566908,10935.452065756917,0.95,8172.823459303379,1775.3765691924293,6180.042465037034,8854.163116474912,0.95,7641.938564640771,682.392618054769
118261,26014,Exact,MUS,3085067.328199,3088208.298125,0.95,3086605.33672,800.975394788219,3084140.5355,3088326.45,0.95,3086737.3275,889.6360518912637,3304.4810905337335,7410.2066500425335,0.95,5570.3060131073,1062.7129708686302,4389.760785056976,6973.563106246488,0.95,5723.22992578991,665.980267495693
122471,27481,Exact,MUS,1955237.0785355,1957066.58702,0.95,1956166.4781600002,466.6042899839566,1955557.467,1957248.375,0.95,1956729.955,469.0842975921066,1841.584870505333,4564.078754371405,0.95,3161.791221266985,706.1326772008704,2668.285394614991,3856.984298689655,0.95,3331.6353305736307,301.8949200783147
123925,27485,Exact,MUS,3424823.7684605,3429795.2653059997,0.95,3427369.39756,1272.4191666333263,3424706.399,3432624.428,0.95,3429334.756,1947.969091427995,5238.413406899572,11493.182991697708,0.95,8656.695164912939,1649.422591470598,7183.17655083939,10658.488507117787,0.95,9098.38766879712,886.9100399084466
127086,33961,Exact,MUS,7832891.661438,7837804.028203,0.95,7835278.63308,1255.0331464424414,7831414.5985,7837643.6265,0.95,7834496.991,1721.348680219973,5194.829415473342,11110.20464205444,0.95,6760.206652182341,1550.7329947884139,6629.334290101206,11157.589794670055,0.95,8954.123610398365,1174.3367808588123
129420,24402,Exact,MUS,3118271.8022775,3122074.8014120003,0.95,3120196.4976,970.3210513507472,3118660.436,3123312.6625,0.95,3121942.451,1379.1355099048085,4564.5998882621525,9421.702666631341,0.95,6828.757627165318,1268.8829550321861,5564.317948542327,8019.680813534503,0.95,6902.244026992556,625.5233136123118
134879,28562,Exact,MUS,4088639.747252,4092838.025845,0.95,4090768.7492199996,1070.5693187493662,4088216.536,4094279.9205,0.95,4092604.2785,1611.0533034310013,5019.672089383006,10514.539709329605,0.95,6795.164876961708,1357.9758844763753,6241.320656228105,8841.16452786912,0.95,7668.840481858105,665.5880727175836
135973,33716,Exact,MUS,5978772.889587499,5984810.509957501,0.95,5981840.46448,1542.2035214486004,5979822.675,5987966.1875,0.95,5984251.835,2512.1334706812295,6455.6213135898115,14928.571933364869,0.95,9620.250972506405,2360.2306775648867,8964.072626979256,12753.086267914565,0.95,11016.993726084296,965.8101717043601
142903,28211,Exact,MUS,3806496.96373,3811865.1066125003,0.95,3809242.8347,1372.7654215747882,3809012.875,3813905.7775,0.95,3810814.5985,1275.5397732180138,4674.9075502038,13658.465600913763,0.95,7537.500459882617,2444.9651025472663,7903.702735006199,11204.611775207142,0.95,9775.051777698742,841.3573175847885
143856,38474,Exact,MUS,5359703.9365135,5366804.9537885,0.95,5363306.42476,1808.5168094796102,5362744.4695,5368368.457,0.95,5365543.8225,1402.9237338808643,5763.070696485042,15902.777997869252,0.95,8730.41448340416,2404.8505727116963,10374.154386996572,14899.073703620892,0.95,12904.20320953576,1149.305437150218
144326,39560,Exact,MUS,5663239.917757,5669562.1099635,0.95,5666339.582640001,1611.60525284994,5663186.3765,5669092.169,0.95,5666469.88,1477.5471364148782,6573.643684494496,12990.87974346578,0.95,9478.015520131588,1623.1951966611464,8571.197078031659,14233.413785299315,0.95,11521.9243167344,1462.3722214564827
145919,42070,Exact,MUS,6326724.626899,6336211.468702001,0.95,6331498.56592,2416.168892788101,6327304.856,6339366.987,0.95,6333856.4205,2715.8172609256476,12395.77968133092,24255.97012217045,0.95,18304.737473925947,3019.056924500096,14336.566637224898,19813.59165877403,0.95,17318.238845796266,1396.6323915582602
150018,34530,Exact,MUS,3578165.67794,3581933.635327,0.95,3580062.2253400004,961.4472632285884,3579771.669,3581966.3615,0.95,3580511.386,541.9942001338845,2847.525987446308,10036.875649809837,0.95,7098.124544683099,1980.5772790135497,5543.821582912604,7919.260288285839,0.95,6867.540895766571,608.1920553771225
150070,28674,Exact,MUS,4473259.2926065,4480212.67012,0.95,4476739.0079,1777.723481082505,4469524.515,4481411.196,0.95,4477437.6305,2883.754722447927,9751.01777278483,19035.762301647665,0.95,13891.11444748342,2322.9796358614617,10540.959846024649,14557.437364952691,0.95,12706.979162392587,1026.3435542904017
150290,29095,Exact,MUS,3615910.214415,3618998.9433305003,0.95,3617459.60036,784.7266391449131,3616152.549,3618484.26,0.95,3617236.5245,591.0286694263066,2680.5106556314254,6327.987247055769,0.95,3795.707233312726,932.4292555949206,4347.657151160378,6670.9637061264775,0.95,5606.663676398855,594.7371111054847
151470,31730,Exact,MUS,3293010.6043555,3297254.4342945,0.95,3295105.2578600002,1082.1506645396364,3293679.039225,3297225.529,0.95,3294903.6175,827.0614042507515,3893.2556398808956,9739.706276285648,0.95,6478.563065582513,1563.094731665698,5930.1861491249965,9252.349416961952,0.95,7721.685310983052,849.5172638732861
154271,33582,Exact,MUS,3293153.9532184997,3297677.714626,0.95,3295444.14782,1153.8204647091854,3294884.006,3299436.56,0.95,3298212.2205,1230.507114596526,3566.8545839756725,11013.697761967778,0.95,5480.622058099509,2002.1975949824493,6642.463777746902,9520.560131963799,0.95,8228.999438811543,730.3107728922929
155903,33830,Exact,MUS,3326121.960329,3329577.1165950005,0.95,3327850.65312,880.0432091997238,3325339.4295,3331571.946,0.95,3328514.143,1405.5148359511034,4732.896482974291,8806.563783252239,0.95,7353.8671097427605,1022.852996097674,5148.992152108169,7222.403403825288,0.95,6261.51034629149,529.3435511959499
160715,33818,Exact,MUS,3551006.018575,3556829.0315974997,0.95,3553936.8707399997,1482.5441305409636,3552267.697,3556663.919,0.95,3554607.029,1001.789928990916,4466.712707599998,12354.630860361456,0.95,8139.264808899165,2012.4768858837522,8073.044301762023,12765.965148740885,0.95,10590.05003166276,1197.746038432963
162764,45511,Exact,MUS,4737446.201356499,4739008.411424501,0.95,4738149.6005,398.2378388572879,4737084.2735,4738603.94,0.95,4737955.8175,409.1886936238287,1529.8141111403704,3051.5917891234158,0.95,2396.395278355479,383.4901922563513,1666.2477079303892,4159.351569115267,0.95,2848.0099296278277,755.9968619096463
163308,31945,Exact,MUS,4241010.834869,4244621.489059,0.95,4242787.05912,922.2185596246982,4240575.339,4245423.841,0.95,4241894.2985,1255.0668439499455,4349.957959672809,8393.045152893663,0.95,6843.490964403749,1059.3051388667513,5094.91572099058,7825.106983627686,0.95,6571.122722020102,695.579053044111
168398,35123,Exact,MUS,3421346.6146299997,3424900.7668729997,0.95,3423117.2103000004,905.6050809346183,3421152.177,3425695.543,0.95,3423342.4435,1009.9869266538001,3745.3714816063643,7571.607672277093,0.95,4861.555767390132,961.8157226527364,4849.609812834944,7930.249244236105,0.95,6470.412052097025,789.9851507887015
169153,35589,Exact,MUS,2953638.7035855004,2958206.8070405,0.95,2955939.45988,1163.6887595784106,2952847.01,2958591.629,0.95,2956617.3375,1883.9419510505093,5866.311545652151,10044.334610277414,0.95,8127.995566499233,1072.2124292485303,6437.293098669979,9962.359742782482,0.95,8305.72429462471,905.1980497016814
171144,38600,Exact,MUS,4247016.8803705005,4253265.423059,0.95,4250087.73996,1586.3889093925986,4246143.366,4251679.7585,0.95,4248340.2845,1529.0567239215602,5265.934168910981,13554.476780059933,0.95,8961.920986694098,2206.7560655858665,8315.228098081547,14133.959003352371,0.95,11369.140031336025,1494.8530754532146
172025,39123,Exact,MUS,3609106.914347,3613283.3237195,0.95,3611191.99394,1061.9917472191312,3609213.683,3613794.039,0.95,3610660.411,1321.691500904418,3911.017187565565,7834.080499917269,0.95,5410.295669648051,1000.0283167558584,5718.245759420353,9173.368000681156,0.95,7585.467337112966,880.1786688186804
174363,38933,Exact,MUS,4037146.3972335,4042203.4127694997,0.95,4039644.1516799997,1292.7745269564805,4038084.539,4041291.273,0.95,4038881.2615,838.5202040033375,4015.608685308695,11606.57466544211,0.95,7977.421971872449,1869.7126145663958,7160.091391603465,11055.983719845512,0.95,9266.006338395975,997.6517684808402
179861,49305,Exact,MUS,6419312.5486315,6427451.0773975,0.95,6423443.17536,2069.499651193209,6419893.3895,6429922.451,0.95,6426363.343,2522.6779642684955,8804.253892493249,20057.76664800346,0.95,11958.102825701237,2745.440967539573,11951.057878031432,16984.614668292987,0.95,14756.683766425174,1279.0807059694432
186639,52604,Exact,MUS,9116141.104378,9120420.3756355,0.95,9118215.80042,1093.0698042145925,9115675.793,9119861.897,0.95,9117659.2885,1074.0193770816823,4598.148160466551,9803.552220252157,0.95,7324.367818066477,1286.6223886413202,5725.520218981738,9857.149112267256,0.95,7807.840320711144,1079.9040390166438
187062,35018,Exact,MUS,4676429.5148155,4680643.5207345,0.95,4678533.36904,1077.6417135040983,4675955.013,4680123.2135,0.95,4677513.259,1210.9835940235464,3744.160938727856,8247.28852558136,0.95,6074.7910474509,1153.1172596517886,5839.8128211738085,9283.070037510373,0.95,7695.990162218476,880.6592622432016
187903,35836,Exact,MUS,4840456.700560001,4844906.500267,0.95,4842635.68176,1137.4181051369674,4840123.334,4844275.055,0.95,4842669.606,1392.5430827642592,4209.440840667487,10138.03048081398,0.95,7127.637179759145,1574.1857750880008,6188.231112432689,9795.388005316618,0.95,8141.3461653231325,920.8015448221298
194546,36532,Exact,MUS,3396483.6948715,3402513.0956505,0.95,3399499.74292,1539.6025487720372,3396379.082,3401675.727,0.95,3399272.845,1295.147535142224,6334.670066437126,14157.41386565566,0.95,10093.424978005885,1967.4188092453835,8912.039417400973,12793.75314504883,0.95,11040.974320587831,990.9029754501805
206479,58644,Exact,MUS,7829003.226889,7833904.368059,0.95,7831388.39114,1243.5581350083553,7827828.06,7833771.116,0.95,7830705.1685,1612.8464762664723,5451.368136718869,10583.362000107765,0.95,7321.418185418845,1328.3374683396282,6574.446253687156,10839.23000929994,0.95,8836.172608637524,1096.92248843827
207428,43266,Exact,MUS,3408769.849501,3414516.0886815,0.95,3411647.83948,1465.9168833737829,3408727.855,3415836.656,0.95,3412101.8615,2075.8662726419034,6707.371236920357,14456.880527839065,0.95,9922.190611445903,2012.9119334201412,8535.266851434764,12047.323013155376,0.95,10451.444377707163,899.1400839819678
226109,46417,Exact,MUS,3833046.9885015003,3836360.7207195,0.95,3834644.13758,846.3472681387863,3831219.868,3834911.623,0.95,3832805.4415,1082.7334446263678,2899.633446121216,6899.655242854115,0.95,4514.184817457199,1004.3781405095597,4594.5642823918015,7228.903847634981,0.95,6050.568559210271,672.7317063382044
231972,55400,Exact,MUS,8648841.462571999,8660577.34121,0.95,8653822.91924,3037.279385283232,8646886.0015,8651876.9195,0.95,8649954.3045,1457.8044861405153,4806.12274431177,9503.11742028594,0.95,6609.372119960189,1189.0237183934978,7409.106902964423,33666.21074402559,0.95,21745.418388525537,7410.596145410464
233624,44250,Exact,MUS,4604754.667768,4607599.783992001,0.95,4606202.95642,725.750680108731,4605372.955,4607655.095,0.95,4606804.59,616.6012825031387,2417.8820437990134,5800.771731215716,0.95,4394.213568887115,879.686303119783,3903.225799244358,6275.508189784386,0.95,5196.735113140217,603.8501440503778
236899,51447,Exact,MUS,6577267.9133005,6582504.726663,0.95,6579869.16728,1337.9124485576851,6575782.7655,6583035.885,0.95,6578850.1955,1696.1606430179402,6411.195946678519,12763.522296202183,0.95,9640.76200184226,1664.8463509384544,7590.268173506958,11172.321676324751,0.95,9496.892448766923,916.8046385394588
238313,61561,Exact,MUS,6251835.143274,6256724.025354,0.95,6254258.80158,1249.0357929951247,6249923.228,6257555.0245,0.95,6253575.3695,1687.6814620268535,5997.122823929787,12804.085490182042,0.95,9551.903855019807,1639.5831531790682,7379.225244405809,10174.362817051318,0.95,8917.83332677695,711.6402791839869
240797,70383,Exact,MUS,18376512.0747995,18388795.526783,0.95,18382529.00734,3129.273330111216,18371364.4745,18389421.4835,0.95,18381875.571,5231.215395300285,15722.68806166649,29029.51356602311,0.95,23620.166760358214,3519.765157502863,17574.12618055076,26189.596861873593,0.95,22277.409237958047,2201.944947971638
246496,69960,Exact,MUS,9784779.5748105,9804532.8332875,0.95,9792488.60652,5319.90871388311,9784310.9355,9789336.8745,0.95,9786255.602,1501.8866434324184,5580.143805232644,15731.026945218444,0.95,9559.331680887937,2696.4135332385467,9694.830646416387,62510.737194048066,0.95,37997.536147300794,17409.80243948924
246522,48720,Exact,MUS,4667925.261549,4677962.6570965,0.95,4672388.24558,2574.2786843080094,4665044.492,4670243.675,0.95,4667152.7915,1581.4760547837086,5016.548992538452,11271.613077288866,0.95,7613.33693113625,1640.7442490420347,7745.885759849106,26397.956193553575,0.95,18441.96861461673,4893.268482050523
247550,43550,Exact,MUS,5487668.3987145005,5495266.943433,0.95,5491488.86558,1936.3377044550298,5485264.1025,5499220.5485,0.95,5490807.551,4197.675504469009,11135.975936096907,21245.143160623313,0.95,16087.323888292909,2697.7209485211374,11676.197134221506,15637.97110475905,0.95,13845.141182407615,1010.2843624910381
255744,48424,Exact,MUS,4007212.971874,4010794.6778275,0.95,4008909.4884200003,911.9692691272022,4006060.6255,4009813.909,0.95,4008416.4645,1126.178195533433,3659.986325222254,8111.756648987532,0.95,5716.9099463045595,1074.0241951542446,4637.8655337420505,8349.892602369233,0.95,6513.913393405573,973.9172167546309
258532,48621,Exact,MUS,7692572.115788,7704331.782110001,0.95,7698416.63626,3005.8887928867566,7684661.82,7715198.2065,0.95,7690911.2585,8849.513336441672,16213.1076700598,33186.575632220505,0.95,26615.852669674157,4906.058410427858,19127.456817675593,23172.42863768908,0.95,21466.839090476413,1030.3718740984743
286169,56237,Exact,MUS,9146957.3356975,9151891.6312165,0.95,9149354.536959998,1262.75069084019,9146036.489,9149895.144,0.95,9148908.247,1092.5696030119689,3931.0330285102127,10345.699927052106,0.95,6464.995793223381,1833.9224837963543,6605.324376417601,11053.044905903807,0.95,9040.793723131032,1136.5498347441
293970,62502,Exact,MUS,7441936.866697,7448596.4411774995,0.95,7445207.20206,1700.1798885631656,7437714.929,7449172.5025,0.95,7440681.069,3052.8390642618883,6841.338229241967,16980.216015940903,0.95,12670.774548348785,2576.340124150938,9944.853021507262,14069.09567283592,0.95,12192.938781598708,1052.147852005134
307213,85650,Exact,MUS,11502475.5725665,11510501.15877,0.95,11506330.30796,2045.9031993130668,11498431.2275,11505421.121,0.95,11500731.3795,1744.3449897014445,6233.2157502383,14832.449787971378,0.95,9254.833074393868,2184.3557763691833,11002.935817740448,17333.94244743527,0.95,14609.921269543283,1615.6592758718489
308217,61573,Exact,MUS,7652178.8630105,7660724.727349999,0.95,7656268.3953599995,2178.7354202322795,7650688.463,7659068.46,0.95,7654553.5455,1832.483339066277,8930.785590349367,18605.48510248661,0.95,12710.948559835553,2455.906557067924,11088.651806477526,19639.944578799958,0.95,15569.595596565621,2204.8646751903743
313107,65297,Exact,MUS,8873760.8969975,8880363.931891,0.95,8877000.502959998,1681.6439092569246,8872558.714,8878402.5865,0.95,8876551.325,1660.0955038303805,5905.2016255617145,13795.46376888156,0.95,9531.605578780174,2082.2557272695276,9186.54886921208,14363.164712570315,0.95,11997.556174923682,1320.0458788865842
315317,60606,Exact,MUS,5697150.6821785,5703041.0039874995,0.95,5700111.7293,1497.3333643950632,5695796.066,5705414.124,0.95,5702710.1815,2797.0103277608596,6301.361234128475,14671.962047320605,0.95,11909.59734366238,2030.9583148111049,8795.054706319877,12368.048196396505,0.95,10731.796874515865,911.5992930161578
327648,87593,Exact,MUS,24381622.036351502,24395957.677811,0.95,24388619.262259997,3651.556925343323,24375998.935,24394912.129,0.95,24388224.0595,5181.292512552464,16699.365620326997,32204.820909950136,0.95,22772.207790112494,3839.5315474168833,20278.864225155565,30889.333730936487,0.95,26101.589488407917,2707.8490479205275
327842,63055,Exact,MUS,6862339.376648501,6869596.3811885,0.95,6865751.3252799995,1845.974052949855,6862085.548,6866278.582,0.95,6863958.022,1020.7394899139631,4666.7508225911115,12948.890288311242,0.95,7749.439608719945,2157.7637777199698,8752.094269519732,17333.39812912051,0.95,13203.756570382731,2248.880204611352
342958,94462,Exact,MUS,9265843.339827,9270423.828726001,0.95,9268060.872879999,1165.0558587600635,9265100.4205,9270043.6815,0.95,9268043.754,1203.6172132681434,4245.377952079481,9097.370578989387,0.95,6460.361185705662,1254.974563787253,5930.012421221548,10346.374270538136,0.95,8297.011581820023,1134.6714971090776
347622,72099,Exact,MUS,7591364.1983745005,7601438.1003025,0.95,7596466.0364,2577.4289138123263,7592879.539,7604039.6895,0.95,7599524.787,3272.60080189157,11313.907206737995,25271.645990538596,0.95,17824.117110058665,3841.5396822738035,14896.32580408744,21220.332523829373,0.95,18363.752631549505,1616.5435044670114
351278,68109,Exact,MUS,6622544.3884785,6630977.974342,0.95,6626819.387060001,2148.4922723078166,6621427.451,6633235.375,0.95,6627879.8385,2210.958880114526,9836.73577286303,18682.383115321398,0.95,15124.387807488441,2302.9107953238863,12024.779407952194,18165.227523500704,0.95,15376.511760382915,1574.6067920479636
364358,78950,Exact,MUS,11973313.531012,11980894.374992,0.95,11976959.2561,1930.51535404944,11971005.4,11979392.193,0.95,11973174.544,2134.563771863289,6636.989992269873,17758.505389523507,0.95,12026.393604388833,2611.576963950602,10466.59466334215,16715.470086745845,0.95,13718.309705631864,1610.6967925067177
365307,99055,Exact,MUS,30286584.807025496,30310779.122252997,0.95,30298484.46402,6164.929716395119,30266598.609,30313603.18,0.95,30292048.805,13051.732808999534,26635.118315032123,68772.25525294841,0.95,49956.95037828684,10308.001500207436,36569.31318080114,49638.255366585305,0.95,43851.8835725125,3330.1980744176617
396202,102676,Exact,MUS,38287601.664341,38310248.708951995,0.95,38298724.91314,5784.757226174276,38284572.588,38309220.155,0.95,38298867.08,6619.255072224104,28287.977104488014,54230.12374402284,0.95,43749.038903099296,6827.206067897051,32398.23132985297,49606.611973449144,0.95,41381.16972792553,4425.895521080493
408127,85483,Exact,MUS,9983407.991129,9990107.506927,0.95,9986668.258620001,1701.4610763869541,9982479.051,9989372.238,0.95,9986290.569,2007.6412335130992,7049.168352252245,15031.895066830515,0.95,11272.729475069045,2097.870891738436,8921.804595545227,15238.615376105265,0.95,12170.225074809066,1639.8648059767602
408236,75710,Exact,MUS,8303010.297406999,8319369.584774001,0.95,8311183.95576,4195.764753365352,8292769.5055,8327775.6195,0.95,8310559.808,10880.753763720973,22931.329314887524,44466.741087457536,0.95,38913.58208434582,5554.841087709279,25565.11229166457,33723.25536407841,0.95,29997.455253548793,2087.0624038088527
408840,96432,Exact,MUS,15466817.148136,15479708.492125,0.95,15473163.80962,3284.68633332235,15466310.731,15480033.211,0.95,15474046.514,3219.6164963817787,12981.867759525776,30354.585809898377,0.95,21205.660782024264,4481.901585370594,17840.611731997873,28597.912505369,0.95,23523.6965051334,2751.216245320604
410090,83780,Exact,MUS,12801113.124902999,12810766.6401175,0.95,12805749.9188,2460.7632599921935,12796107.061,12808943.029,0.95,12801294.0005,3035.699271484894,8865.084228113294,19609.357251164318,0.95,12839.886573046446,2667.7875951290616,12875.988223339862,21461.90957820943,0.95,17617.948068990958,2197.998248136483
436603,103693,Exact,MUS,26556414.67059,26567730.900092497,0.95,26561902.4373,2900.573438757066,26550149.224,26564511.319,0.95,26558169.0935,3397.868579860126,12083.890313968062,27187.334172928335,0.95,16817.967687821387,4055.5886253930826,15987.388910545751,24818.880633433382,0.95,20783.625440153366,2266.1091633406554
439443,119323,Exact,MUS,15203351.4609325,15210389.709244499,0.95,15206796.83906,1799.6660955866334,15202365.994,15208515.785,0.95,15205032.884,1511.8847692195097,6340.234264138341,13278.95004883395,0.95,9446.899453184009,1843.8487874672692,9512.257655512843,15658.932861789488,0.95,12859.38054230547,1571.2265017772638
441004,85024,Exact,MUS,9191890.1443645,9197836.268387,0.95,9194765.96402,1522.7185189014872,9190802.7275,9197986.5825,0.95,9192937.088,1684.279545115326,6117.056266200542,12735.925921592116,0.95,10053.50597371459,1615.3931724319898,7763.62163925983,13675.186241096699,0.95,10877.316130823341,1525.5602097428407
444116,78027,Exact,MUS,11711602.644412,11719392.316119002,0.95,11715459.111100001,1987.2129739725278,11708251.871,11719787.654,0.95,11713798.458,3469.7488397952734,10078.435150972009,18661.177395235372,0.95,15289.816312551498,2294.933979254528,11345.020672154224,16771.411925905835,0.95,14183.66613791127,1395.0743278609257
453233,83887,Exact,MUS,13840420.126778502,13851027.8335345,0.95,13845449.934940001,2707.4930405651944,13836388.871,13846441.598,0.95,13841162.1585,2612.2672660606304,9230.108495932818,22878.541342824697,0.95,14947.40910733044,3792.1147516402007,13454.331528968778,25487.29278214853,0.95,19314.235148012787,3272.8769865763
454436,94229,Exact,MUS,8038757.5387365,8046966.172940499,0.95,8042835.38266,2097.604973124666,8036626.776,8046430.005,0.95,8041929.0345,2225.5885837266915,10923.58830076754,23688.037221953273,0.95,14585.892671048641,3297.4097041894183,12529.965811926248,16884.576739911707,0.95,14969.503608577983,1106.6808737866802
467795,86205,Exact,MUS,12023659.2877575,12031669.908375,0.95,12027485.5064,2042.3448265511859,12023564.495,12030814.3045,0.95,12027533.9435,1944.2474053362716,6708.562283609222,16004.807562857866,0.95,9701.087512171269,2365.847004312692,9858.340080952386,19678.02566433014,0.95,14615.000498704505,2658.4185966677765
479811,127261,Exact,MUS,27239442.8137225,27253236.152416002,0.95,27246242.94216,3516.7077427020204,27234252.959,27253533.959,0.95,27242416.071,5327.028844106127,17258.25317810476,34918.05743958056,0.95,22354.076791235806,4610.649797308203,20368.376996749008,28977.35039389081,0.95,25101.323321473934,2189.3629040896344
480865,132882,Exact,MUS,32369312.38678,32382374.1495055,0.95,32375809.2265,3336.5938600465415,32364262.772,32386251.415,0.95,32374919.2925,5593.038824225572,16770.872158357502,32022.050136474943,0.95,24040.394896897673,3699.5646529576393,19485.922851218627,27462.453524786742,0.95,23848.68812556062,2034.7951268481695
486900,131947,Exact,MUS,17634533.780822497,17639360.5169525,0.95,17636893.271599997,1235.225520727139,17631126.959,17639377.59,0.95,17633775.9845,2117.3368660983906,4493.594469022751,11791.057545366883,0.95,7811.424889719487,1813.915790755691,6979.079552572112,10317.069469342578,0.95,8826.19057093044,851.9124008782682
527620,98623,Exact,MUS,10574380.263556499,10582613.6937155,0.95,10578393.20488,2097.437047144999,10571004.035,10581424.518,0.95,10575329.8815,2699.883494820455,8413.086939337849,18942.781044298412,0.95,12447.552072411776,2747.4443402789634,11892.26469109362,17517.69141766647,0.95,15002.770499822262,1434.4290268132308
542659,134891,Exact,MUS,22728780.957182504,22738999.8413865,0.95,22733903.33258,2604.7741931895443,22724813.139,22743077.585,0.95,22734813.397,6030.264246699503,15018.201032173634,27027.185206371545,0.95,22075.909160274266,3039.228431199032,15596.314192564716,20969.45359208158,0.95,18550.667639897074,1369.9867111000874
572604,144104,Exact,MUS,15250623.040194,15266617.3576575,0.95,15258682.46404,4066.4238023511416,15257218.914,15271293.1295,0.95,15265477.5835,4172.071835831585,11342.395365232229,29949.66032898724,0.95,14549.480756995083,4670.390336516278,22076.449348525362,35075.961918588655,0.95,29064.718158287662,3319.287764828296
603177,113532,Exact,MUS,14912527.5953615,14924019.603818,0.95,14918341.765180001,2931.079042728387,14912392.1395,14924641.375,0.95,14918240.525,3029.1296819538775,11927.32405024767,27286.84628316164,0.95,19417.21451847553,3667.331050678581,16835.760293635714,24105.51607073984,0.95,20838.353228535743,1856.2260868199526
611336,110132,Exact,MUS,12333537.3414655,12347281.3474165,0.95,12340335.83116,3513.0692830829644,12331858.641,12348982.968,0.95,12338506.3425,4433.10642026614,16463.876853507758,33420.539544966814,0.95,24730.652673143148,4436.538147098569,19898.54053835033,30091.546022553033,0.95,25179.68358501543,2620.9556820202965
626469,109455,Exact,MUS,14165934.067701,14176522.470270498,0.95,14171260.09014,2696.543971571662,14163017.953,14178680.5595,0.95,14173782.111,4519.610645465457,15327.846484476328,28434.87755768001,0.95,23029.094922351836,3308.2951861316556,15983.666512698172,22032.635342749287,0.95,19294.68223878208,1543.5921897077094
655500,172481,Exact,MUS,62319652.703371,62467299.3086055,0.95,62393336.35804,37721.914581550445,62320367.804,62489408.489,0.95,62371396.8225,40100.52551776273,210865.95476168097,405105.4722544402,0.95,315594.8205814719,48623.188644540096,222527.88515627861,310468.66805965506,0.95,269746.7549747894,22490.279618911656
689557,169746,Exact,MUS,24800657.718167,24836402.799426503,0.95,24819390.15084,9127.000187073918,24820683.2145,24848366.33,0.95,24834719.7585,6681.910889911676,25432.757442465798,56562.63601341248,0.95,38653.43471476436,7991.942985064925,45429.5113727492,80041.78202354402,0.95,65221.27086555307,8840.885516686827
700767,169434,Exact,MUS,34527976.919613,34562105.222903505,0.95,34545460.44018,8678.591761335763,34532983.494,34574338.092,0.95,34545747.6455,11409.956414198388,39734.25899117589,92381.84440379441,0.95,68044.97917926013,13512.693099500659,49273.14839982614,72993.55623997198,0.95,62235.10321743405,6084.789550178551
717978,123491,Exact,MUS,21915593.538907003,21928957.589272503,0.95,21922360.3813,3412.6163302369278,21921388.806,21932465.459,0.95,21924593.3735,3135.5456650090123,11556.136614337564,25052.877986222506,0.95,18497.990673995017,3335.1989619530227,18501.022178806445,29027.12227793257,0.95,24325.68634561161,2683.214019355423
736024,135528,Exact,MUS,24696903.283868,24727609.740378,0.95,24711804.01824,7871.594738810028,24677842.573,24700142.447,0.95,24689742.103,5720.277306152517,18322.266994714737,52381.84641723633,0.95,26552.078631806373,8914.771822750075,44856.05988356921,63371.776864227155,0.95,56053.38046483958,4730.860363201666
744785,128347,Exact,MUS,24628259.9310015,24642395.0462865,0.95,24635281.964240003,3599.9828219178758,24622576.61,24646946.958,0.95,24634945.118,5409.546964250201,18067.085593745112,37159.369795489314,0.95,26925.699755573274,4606.883778261664,20562.193176984114,30553.85928919088,0.95,25632.843965863936,2553.5982822454157
760654,152303,Exact,MUS,20978464.1791135,20999177.317797,0.95,20988856.74252,5266.390882155338,20978965.22,21001813.503,0.95,20987747.6885,5355.208974289777,22339.62144149244,48764.45741315782,0.95,36838.55443498492,6984.06350859503,29933.888491486552,44079.24303718273,0.95,37632.58859796663,3608.760436321979
782561,139431,Exact,MUS,25634713.030114,25671075.437301002,0.95,25653359.76736,9264.878950833912,25651043.742,25685385.409,0.95,25670057.939,8506.44840915472,30779.521201354266,77952.15401817262,0.95,57310.99465872646,12093.860180953001,51750.50256707428,78138.85647713495,0.95,66388.42770916526,6734.846734630016
803737,147593,Exact,MUS,17380573.3321965,17407452.326936502,0.95,17394348.58292,6866.161543928344,17393614.846,17419115.642,0.95,17405814.34,5247.5156333503055,25220.911419439315,51553.27170034647,0.95,37828.425650811194,6997.794140092487,38012.597151436625,57060.355774146694,0.95,48900.862152304064,4876.963584359318
860739,154594,Exact,MUS,27464475.939420503,27520691.0168065,0.95,27492567.207200002,14321.067996753445,27459578.417,27512699.284,0.95,27485404.614,18311.701502800595,61128.5895154506,166344.0876420021,0.95,110353.05618764162,29726.25895509132,85437.80741229237,115458.16589822395,0.95,102167.02428673909,7658.659658406544
883823,165360,Exact,MUS,25742824.01825,25777452.256359503,0.95,25760600.71598,8813.248316494433,25749457.8435,25791640.112,0.95,25771661.561,9544.740850097329,32205.649868660494,73816.80907638968,0.95,44341.654868978265,9944.337702964314,48451.1667348429,74153.10174241404,0.95,63060.366453593226,6561.762110070528

